Positive Lyapunov Exponent in the Hopf Normal Form with Additive Noise

We prove the positivity of Lyapunov exponents for the normal form of a Hopf bifurcation, perturbed by additive white noise, under sufficiently strong shear strength. This completes a series of related results for simplified situations which we can exploit by studying suitable limits of the shear and noise parameters. The crucial technical ingredient for making this approach rigorous is a result on the continuity of Lyapunov exponents via Furstenberg Khasminskii formulas.

==> muplot.dat <==
mu xi
0.01 -0.0102665826947322
0.02 -0.021150362436962
0.03 -0.0328551075003317
0.04 -0.0457327966205583
0.05 -0.0600191846376702
0.06 -0.0755075021233443
0.07 -0.0916481724826619
0.08 -0.107822463399188
0.09 -0.123520173000093
0.1 -0.138393961050657
0.11 -0.152245416810558
0.12 -0.164988508621979
0.13 -0.176612978180697
0.14 -0.187155339026758
0.15 -0.196678317972773
0.16 -0.205257241046089
0.17 -0.212971474663762
0.18 -0.219899312126809
0.19 -0.226115111184229
0.2 -0.231687855816748
0.21 -0.236680591992373
0.22 -0.241150381909823
0.23 -0.24514854971586
0.24 -0.248721078471083
0.25 -0.251909072645587
0.26 -0.25474923465528
0.27 -0.257274326965061
0.28 -0.259513604124686
0.29 -0.261493207772255
0.3 -0.263236522498243
0.31 -0.264764493323074
0.32 -0.266095907080657
0.33 -0.267247640738104
0.34 -0.268234879938811
0.35 -0.269071311034449
0.36 -0.26976928969426
0.37 -0.270339988931494
0.38 -0.270793529102701
0.39 -0.271139092154794
0.4 -0.271385022124831
0.41 -0.271538913648457
0.42 -0.271607690009942
0.43 -0.271597672066506
0.44 -0.271514639204405
0.45 -0.271363883333664
0.46 -0.271150256786367
0.47 -0.270878214882162
0.48 -0.27055185381072
0.49 -0.27017494440227
0.5 -0.269750962281034
0.51 -0.269283114830418
0.52 -0.268774365347823
0.53 -0.268227454713256
0.54 -0.267644920856204
0.55 -0.267029116274758
0.56 -0.266382223821683
0.57 -0.265706270950824
0.58 -0.265003142592019
0.59 -0.264274592802711
0.6 -0.263522255326822
0.61 -0.262747653176071
0.62 -0.261952207335556
0.63 -0.261137244683676
0.64 -0.260304005206241
0.65 -0.259453648575648
0.66 -0.258587260158104
0.67 -0.257705856504975
0.68 -0.256810390378223
0.69 -0.255901755354553
0.7 -0.25498079004812
0.71 -0.254048281987495
0.72 -0.253104971178835
0.73 -0.252151553383671
0.74 -0.251188683138882
0.75 -0.250216976537448
0.76 -0.249237013797047
0.77 -0.24824934163064
0.78 -0.247254475437901
0.79 -0.246252901332561
0.8 -0.245245078019523
0.81 -0.244231438534359
0.82 -0.243212391856573
0.83 -0.242188324407004
0.84 -0.241159601438756
0.85 -0.240126568330231
0.86 -0.239089551788031
0.87 -0.238048860966859
0.88 -0.237004788512856
0.89 -0.23595761153632
0.9 -0.234907592519185
0.91 -0.233854980162219
0.92 -0.232800010176448
0.93 -0.231742906022971
0.94 -0.23068387960495
0.95 -0.22962313191527
0.96 -0.228560853643081
0.97 -0.227497225742164
0.98 -0.22643241996382
0.99 -0.2253665993568
1 -0.224299918736568
1.01 -0.223232525126002
1.02 -0.222164558169517
1.03 -0.221096150522403
1.04 -0.220027428217043
1.05 -0.218958511007578
1.06 -0.217889512694419
1.07 -0.216820541429961
1.08 -0.215751700006698
1.09 -0.214683086128898
1.1 -0.213614792668889
1.11 -0.212546907908915
1.12 -0.211479515769516
1.13 -0.210412696025229
1.14 -0.209346524508438
1.15 -0.208281073302079
1.16 -0.207216410921894
1.17 -0.206152602488875
1.18 -0.205089709892472
1.19 -0.204027791945136
1.2 -0.202966904528709
1.21 -0.201907100733133
1.22 -0.200848430987938
1.23 -0.199790943186929
1.24 -0.198734682806462
1.25 -0.197679693017674
1.26 -0.196626014793022
1.27 -0.195573687007444
1.28 -0.194522746534449
1.29 -0.193473228337417
1.3 -0.192425165556379
1.31 -0.19137858959052
1.32 -0.190333530176649
1.33 -0.189290015463838
1.34 -0.188248072084465
1.35 -0.187207725221824
1.36 -0.186168998674506
1.37 -0.185131914917716
1.38 -0.184096495161686
1.39 -0.183062759407337
1.4 -0.182030726499337
1.41 -0.181000414176686
1.42 -0.179971839120955
1.43 -0.178945017002304
1.44 -0.177919962523383
1.45 -0.176896689461239
1.46 -0.175875210706238
1.47 -0.174855538304512
1.48 -0.173837683488078
1.49 -0.172821656714999
1.5 -0.171807467697182
1.51 -0.170795125438828
1.52 -0.169784638262421
1.53 -0.168776013838891
1.54 -0.167769259215411
1.55 -0.166764380841974
1.56 -0.165761384596822
1.57 -0.16476027581078
1.58 -0.163761059290526
1.59 -0.162763739340885
1.6 -0.161768319786153
1.61 -0.160774803990525
1.62 -0.159783194877649
1.63 -0.158793494949364
1.64 -0.157805706303643
1.65 -0.156819830651782
1.66 -0.155835869334882
1.67 -0.154853823339634
1.68 -0.153873693313456
1.69 -0.152895479579001
1.7 -0.151919182148071
1.71 -0.150944800734957
1.72 -0.149972334769234
1.73 -0.149001783408033
1.74 -0.148033145547819
1.75 -0.147066419835685
1.76 -0.146101604680189
1.77 -0.145138698261764
1.78 -0.144177698542698
1.79 -0.143218603276718
1.8 -0.142261410018196
1.81 -0.141306116130978
1.82 -0.140352718796869
1.83 -0.139401215023782
1.84 -0.138451601653556
1.85 -0.137503875369478
1.86 -0.136558032703494
1.87 -0.135614070043147
1.88 -0.134671983638242
1.89 -0.13373176960724
1.9 -0.132793423943419
1.91 -0.131856942520776
1.92 -0.130922321099712
1.93 -0.129989555332492
1.94 -0.12905864076849
1.95 -0.128129572859236
1.96 -0.127202346963263
1.97 -0.126276958350771
1.98 -0.125353402208104
1.99 -0.12443167364206
2 -0.123511767684037
2.01 -0.122593679294011
2.02 -0.121677403364367
2.03 -0.120762934723584
2.04 -0.119850268139771
2.05 -0.118939398324078
2.06 -0.118030319933963
2.07 -0.117123027576351
2.08 -0.116217515810649
2.09 -0.11531377915167
2.1 -0.114411812072426
2.11 -0.113511609006823
2.12 -0.112613164352253
2.13 -0.111716472472078
2.14 -0.110821527698034
2.15 -0.109928324332523
2.16 -0.109036856650838
2.17 -0.108147118903285
2.18 -0.107259105317233
2.19 -0.106372810099083
2.2 -0.105488227436158
2.21 -0.104605351498527
2.22 -0.10372417644075
2.23 -0.102844696403562
2.24 -0.101966905515488
2.25 -0.101090797894396
2.26 -0.100216367648993
2.27 -0.0993436088802561
2.28 -0.098472515682813
2.29 -0.0976030821462656
2.3 -0.0967353023564644
2.31 -0.0958691703967294
2.32 -0.0950046803490233
2.33 -0.0941418262950809
2.34 -0.0932806023174905
2.35 -0.092421002500733
2.36 -0.0915630209321806
2.37 -0.0907066517030535
2.38 -0.089851888909338
2.39 -0.0889987266526698
2.4 -0.0881471590411772
2.41 -0.0872971801902945
2.42 -0.0864487842235356
2.43 -0.0856019652732432
2.44 -0.0847567174813002
2.45 -0.083913034999814
2.46 -0.0830709119917731
2.47 -0.0822303426316725
2.48 -0.0813913211061154
2.49 -0.0805538416143878
2.5 -0.0797178983690063
2.51 -0.0788834855962468
2.52 -0.0780505975366427
2.53 -0.0772192284454685
2.54 -0.0763893725931961
2.55 -0.0755610242659315
2.56 -0.0747341777658335
2.57 -0.0739088274115118
2.58 -0.0730849675384048
2.59 -0.0722625924991412
2.6 -0.0714416966638848
2.61 -0.0706222744206604
2.62 -0.0698043201756646
2.63 -0.0689878283535625
2.64 -0.0681727933977655
2.65 -0.0673592097706991
2.66 -0.0665470719540534
2.67 -0.0657363744490223
2.68 -0.064927111776526
2.69 -0.0641192784774278
2.7 -0.0633128691127312
2.71 -0.0625078782637697
2.72 -0.0617043005323851
2.73 -0.0609021305410922
2.74 -0.0601013629332384
2.75 -0.0593019923731467
2.76 -0.058504013546253
2.77 -0.0577074211592337
2.78 -0.0569122099401235
2.79 -0.0561183746384243
2.8 -0.0553259100252065
2.81 -0.0545348108932006
2.82 -0.0537450720568843
2.83 -0.0529566883525581
2.84 -0.0521696546384163
2.85 -0.0513839657946092
2.86 -0.0505996167233016
2.87 -0.0498166023487204
2.88 -0.0490349176172005
2.89 -0.0482545574972209
2.9 -0.0474755169794375
2.91 -0.0466977910767092
2.92 -0.0459213748241188
2.93 -0.0451462632789895
2.94 -0.0443724515208942
2.95 -0.0435999346516647
2.96 -0.0428287077953881
2.97 -0.0420587660984094
2.98 -0.041290104729321
2.99 -0.040522718878952
3 -0.0397566037603529
3.01 -0.038991754608777
3.02 -0.0382281666816574
3.03 -0.0374658352585816
3.04 -0.0367047556412601
3.05 -0.0359449231534954
3.06 -0.0351863331411455
3.07 -0.034428980972086
3.08 -0.0336728620361659
3.09 -0.0329179717451668
3.1 -0.0321643055327521
3.11 -0.0314118588544208
3.12 -0.0306606271874531
3.13 -0.0299106060308569
3.14 -0.029161790905313
3.15 -0.028414177353113
3.16 -0.0276677609381025
3.17 -0.0269225372456152
3.18 -0.0261785018824111
3.19 -0.0254356504766088
3.2 -0.0246939786776177
3.21 -0.0239534821560695
3.22 -0.0232141566037473
3.23 -0.0224759977335097
3.24 -0.0217390012792232
3.25 -0.0210031629956813
3.26 -0.0202684786585301
3.27 -0.0195349440641921
3.28 -0.0188025550297848
3.29 -0.0180713073930433
3.3 -0.0173411970122364
3.31 -0.0166122197660886
3.32 -0.0158843715536939
3.33 -0.0151576482944339
3.34 -0.0144320459278927
3.35 -0.0137075604137721
3.36 -0.0129841877318059
3.37 -0.0122619238816719
3.38 -0.0115407648829066
3.39 -0.0108207068674538
3.4 -0.0101017457142214
3.41 -0.00938387758905956
3.42 -0.0086670985900501
3.43 -0.00795140483468881
3.44 -0.00723679234288832
3.45 -0.00652325750017657
3.46 -0.00581079636935022
3.47 -0.00509940514465168
3.48 -0.00438908003928418
3.49 -0.00367981728531674
3.5 -0.00297161313359273
3.51 -0.00226446385364032
3.52 -0.00155836573357626
3.53 -0.000853315080015626
3.54 -0.000149308217978983
3.55 0.000553658509200305
3.56 0.00125558873996967
3.57 0.00195648609464927
3.58 0.00265635417552512
3.59 0.00335519656694183
3.6 0.00405301683539605
3.61 0.00474981852962886
3.62 0.00544560518071768
3.63 0.00614038030217179
3.64 0.00683414739002108
3.65 0.00752690992291183
3.66 0.00821867136219723
3.67 0.0089094351520298
3.68 0.00959920471945597
3.69 0.010287983474504
3.7 0.0109757748102792
3.71 0.0116625821030543
3.72 0.0123484087123602
3.73 0.013033257981079
3.74 0.0137171332355324
3.75 0.0144000377855753
3.76 0.0150819749246858
3.77 0.0157629479300525
3.78 0.016442960062669
3.79 0.0171220145674207
3.8 0.017800114673175
3.81 0.0184772635928714
3.82 0.0191534645236089
3.83 0.0198287206467358
3.84 0.0205030351279385
3.85 0.0211764111173269
3.86 0.0218488517495254
3.87 0.0225203601437587
3.88 0.0231909394039382
3.89 0.0238605926187494
3.9 0.0245293228617387
3.91 0.0251971331913992
3.92 0.0258640266512551
3.93 0.0265300062699487
3.94 0.0271950750613248
3.95 0.027859236024514
3.96 0.028522492144019
3.97 0.0291848463897972
3.98 0.0298463017173443
3.99 0.0305068610677768
4 0.0311665273679158
4.01 0.0318253035303688
4.02 0.0324831924536106
4.03 0.0331401970220675
4.04 0.0337963201061944
4.05 0.0344515645625594
4.06 0.0351059332339221
4.07 0.0357594289493131
4.08 0.0364120545241144
4.09 0.0370638127601397
4.1 0.0377147064457097
4.11 0.0383647383557342
4.12 0.0390139112517873
4.13 0.0396622278821857
4.14 0.0403096909820662
4.15 0.0409563032734621
4.16 0.041602067465379
4.17 0.0422469862538706
4.18 0.0428910623221153
4.19 0.0435342983404896
4.2 0.0441766969666442
4.21 0.0448182608455772
4.22 0.0454589926097078
4.23 0.0460988948789498
4.24 0.0467379702607851
4.25 0.0473762213503359
4.26 0.0480136507304361
4.27 0.0486502609717043
4.28 0.0492860546326135
4.29 0.0499210342595637
4.3 0.0505552023869513
4.31 0.0511885615372387
4.32 0.0518211142210265
4.33 0.0524528629371179
4.34 0.0530838101725941
4.35 0.0537139584028752
4.36 0.0543433100917949
4.37 0.0549718676916646
4.38 0.0555996336433413
4.39 0.0562266103762941
4.4 0.056852800308671
4.41 0.057478205847366
4.42 0.0581028293880812
4.43 0.058726673315397
4.44 0.0593497400028322
4.45 0.0599720318129122
4.46 0.0605935510972295
4.47 0.0612143001965104
4.48 0.0618342814406763
4.49 0.0624534971489075
4.5 0.0630719496297054
4.51 0.0636896411809547
4.52 0.0643065740899846
4.53 0.0649227506336303
4.54 0.0655381730782945
4.55 0.0661528436800065
4.56 0.0667667646844849
4.57 0.0673799383271951
4.58 0.0679923668334095
4.59 0.0686040524182658
4.6 0.0692149972868268
4.61 0.0698252036341391
4.62 0.0704346736452892
4.63 0.0710434094954624
4.64 0.0716514133499997
4.65 0.072258687364454
4.66 0.0728652336846483
4.67 0.0734710544467301
4.68 0.0740761517772273
4.69 0.0746805277931046
4.7 0.0752841846018184
4.71 0.0758871243013695
4.72 0.0764893489803604
4.73 0.0770908607180485
4.74 0.0776916615843977
4.75 0.0782917536401344
4.76 0.0788911389367981
4.77 0.0794898195167981
4.78 0.0800877974134577
4.79 0.080685074651075
4.8 0.0812816532449716
4.81 0.0818775352015417
4.82 0.082472722518304
4.83 0.0830672171839544
4.84 0.0836610211784139
4.85 0.0842541364728795
4.86 0.0848465650298742
4.87 0.0854383088032955
4.88 0.0860293697384646
4.89 0.0866197497721766
4.9 0.0872094508327463
4.91 0.0877984748400589
4.92 0.0883868237056149
4.93 0.0889744993325805
4.94 0.089561503615833
4.95 0.090147838442008
4.96 0.0907335056895451
4.97 0.0913185072287366
4.98 0.0919028449217705
4.99 0.0924865206227778
5 0.0930695361778775
5.01 0.0936518934252222
5.02 0.0942335941950414
5.03 0.0948146403096872
5.04 0.0953950335836777
5.05 0.0959747758237424
5.06 0.0965538688288632
5.07 0.0971323143903202
5.08 0.0977101142917336
5.09 0.0982872703091067
5.1 0.0988637842108675
5.11 0.099439657757912
5.12 0.100014892703647
5.13 0.100589490794028
5.14 0.101163453767606
5.15 0.101736783355565
5.16 0.102309481281762
5.17 0.102881549262768
5.18 0.103452989007915
5.19 0.104023802219327
5.2 0.104593990591962
5.21 0.105163555813656
5.22 0.105732499565156
5.23 0.106300823520166
5.24 0.106868529345379
5.25 0.107435618700518
5.26 0.108002093238378
5.27 0.10856795460486
5.28 0.109133204439006
5.29 0.109697844373045
5.3 0.110261876032422
5.31 0.110825301035839
5.32 0.111388120995295
5.33 0.111950337516114
5.34 0.112511952196988
5.35 0.113072966630012
5.36 0.113633382400719
5.37 0.114193201088115
5.38 0.114752424264716
5.39 0.115311053496582
5.4 0.115869090343352
5.41 0.116426536358282
5.42 0.116983393088272
5.43 0.117539662073909
5.44 0.118095344849494
5.45 0.118650442943081
5.46 0.119204957876507
5.47 0.119758891165428
5.48 0.120312244101217
5.49 0.120865018629039
5.5 0.121417216022543
5.51 0.121968837974643
5.52 0.122519885561805
5.53 0.123070360470414
5.54 0.123620264173768
5.55 0.124169598139242
5.56 0.124718363828321
5.57 0.125266562696631
5.58 0.125814196193967
5.59 0.126361265764331
5.6 0.126907772845954
5.61 0.127453718871333
5.62 0.127999105267258
5.63 0.128543933454844
5.64 0.129088204849559
5.65 0.129631920861258
5.66 0.130175082894206
5.67 0.130717692347113
5.68 0.131259750613162
5.69 0.131801259080034
5.7 0.132342219129943
5.71 0.132882632139661
5.72 0.133422499480548
5.73 0.133961822518576
5.74 0.134500602614365
5.75 0.135038841123205
5.76 0.135576539395083
5.77 0.136113698774716
5.78 0.136650320601581
5.79 0.137186406209917
5.8 0.13772195692879
5.81 0.138256974082096
5.82 0.138791458988594
5.83 0.139325412961931
5.84 0.139858837310668
5.85 0.14039173333831
5.86 0.140924102343327
5.87 0.141455945619185
5.88 0.141987264454366
5.89 0.142518060132401
5.9 0.143048333931886
5.91 0.143578087126518
5.92 0.14410732098511
5.93 0.144636036771622
5.94 0.145164235745185
5.95 0.145691919160126
5.96 0.146219088265987
5.97 0.146745744307559
5.98 0.147271888524897
5.99 0.14779752215335
6 0.148322646423584
6.01 0.1488472625616
6.02 0.149371371788769
6.03 0.149894975340718
6.04 0.150418074391276
6.05 0.150940670167503
6.06 0.151462763872452
6.07 0.151984356704657
6.08 0.15250544985815
6.09 0.15302604452249
6.1 0.153546141882782
6.11 0.154065743119699
6.12 0.154584849409508
6.13 0.155103461924087
6.14 0.155621581830948
6.15 0.156139210293264
6.16 0.156656348469884
6.17 0.157172997515356
6.18 0.157689158579953
6.19 0.158204832809687
6.2 0.158720021346339
6.21 0.159234725327468
6.22 0.159748945886445
6.23 0.160262684152463
6.24 0.160775941250565
6.25 0.16128871830166
6.26 0.161801016415935
6.27 0.162312836719789
6.28 0.16282418031477
6.29 0.163335048305457
6.3 0.163845441792403
6.31 0.164355361872144
6.32 0.164864809637228
6.33 0.165373786176227
6.34 0.165882292573761
6.35 0.166390329910515
6.36 0.166897899263259
6.37 0.167405001704868
6.38 0.167911638304339
6.39 0.168417810126811
6.4 0.168923518233582
6.41 0.169428763682133
6.42 0.169933547526138
6.43 0.17043787081549
6.44 0.170941734596315
6.45 0.171445139910992
6.46 0.171948087798169
6.47 0.172450579292784
6.48 0.172952615426081
6.49 0.173454197225628
6.5 0.173955325715333
6.51 0.174456001915465
6.52 0.174956226842669
6.53 0.175456001509985
6.54 0.17595532692686
6.55 0.176454204099174
6.56 0.176952634029251
6.57 0.177450617715874
6.58 0.177948156154309
6.59 0.178445250336316
6.6 0.178941901250166
6.61 0.179438109880661
6.62 0.179933877209149
6.63 0.180429204213534
6.64 0.180924091868305
6.65 0.18141854114454
6.66 0.181912553009929
6.67 0.182406128428788
6.68 0.182899268362073
6.69 0.1833919737674
6.7 0.183884245599056
6.71 0.184376084808018
6.72 0.184867492341969
6.73 0.185358469145307
6.74 0.185849016159171
6.75 0.186339134321444
6.76 0.18682882456678
6.77 0.187318087826609
6.78 0.18780692502916
6.79 0.18829533709947
6.8 0.1887833249594
6.81 0.189270889527655
6.82 0.189758031719792
6.83 0.190244752448235
6.84 0.190731052622294
6.85 0.191216933148175
6.86 0.191702394928999
6.87 0.192187438864809
6.88 0.192672065852594
6.89 0.19315627678629
6.9 0.193640072556808
6.91 0.194123454052038
6.92 0.194606422156868
6.93 0.195088977753193
6.94 0.195571121719935
6.95 0.196052854933051
6.96 0.196534178265548
6.97 0.197015092587497
6.98 0.19749559876605
6.99 0.197975697665445
7 0.198455390147025
7.01 0.198934677069251
7.02 0.199413559287715
7.03 0.199892037655148
7.04 0.20037011302144
7.05 0.20084778623365
7.06 0.201325058136016
7.07 0.201801929569972
7.08 0.202278401374158
7.09 0.202754474384432
7.1 0.203230149433888
7.11 0.203705427352859
7.12 0.204180308968937
7.13 0.204654795106984
7.14 0.20512888658914
7.15 0.205602584234839
7.16 0.206075888860823
7.17 0.206548801281146
7.18 0.207021322307196
7.19 0.207493452747698
7.2 0.207965193408733
7.21 0.208436545093744
7.22 0.208907508603552
7.23 0.209378084736363
7.24 0.209848274287787
7.25 0.210318078050838
7.26 0.210787496815958
7.27 0.211256531371021
7.28 0.211725182501344
7.29 0.212193450989702
7.3 0.212661337616337
7.31 0.213128843158966
7.32 0.213595968392801
7.33 0.214062714090551
7.34 0.214529081022434
7.35 0.214995069956196
7.36 0.215460681657111
7.37 0.215925916887997
7.38 0.216390776409229
7.39 0.216855260978746
7.4 0.217319371352061
7.41 0.217783108282274
7.42 0.218246472520083
7.43 0.21870946481379
7.44 0.219172085909316
7.45 0.21963433655021
7.46 0.220096217477657
7.47 0.220557729430491
7.48 0.221018873145205
7.49 0.221479649355959
7.5 0.221940058794591
7.51 0.222400102190627
7.52 0.222859780271292
7.53 0.223319093761519
7.54 0.223778043383956
7.55 0.224236629858982
7.56 0.224694853904712
7.57 0.225152716237006
7.58 0.225610217569482
7.59 0.226067358613524
7.6 0.226524140078292
7.61 0.226980562670727
7.62 0.22743662709557
7.63 0.22789233405536
7.64 0.228347684250454
7.65 0.228802678379027
7.66 0.229257317137088
7.67 0.229711601218484
7.68 0.230165531314914
7.69 0.230619108115934
7.7 0.231072332308969
7.71 0.231525204579319
7.72 0.23197772561017
7.73 0.232429896082602
7.74 0.2328817166756
7.75 0.233333188066058
7.76 0.233784310928793
7.77 0.23423508593655
7.78 0.234685513760013
7.79 0.235135595067812
7.8 0.235585330526531
7.81 0.23603472080072
7.82 0.236483766552897
7.83 0.236932468443566
7.84 0.237380827131215
7.85 0.237828843272331
7.86 0.238276517521408
7.87 0.23872385053095
7.88 0.239170842951485
7.89 0.239617495431571
7.9 0.240063808617804
7.91 0.240509783154826
7.92 0.240955419685333
7.93 0.241400718850083
7.94 0.241845681287904
7.95 0.242290307635704
7.96 0.242734598528475
7.97 0.243178554599301
7.98 0.243622176479371
7.99 0.244065464797981
8 0.244508420182546
8.01 0.244951043258604
8.02 0.245393334649823
8.03 0.245835294978015
8.04 0.246276924863138
8.05 0.246718224923303
8.06 0.247159195774785
8.07 0.247599838032029
8.08 0.248040152307656
8.09 0.248480139212473
8.1 0.248919799355476
8.11 0.249359133343863
8.12 0.249798141783038
8.13 0.250236825276618
8.14 0.250675184426438
8.15 0.251113219832566
8.16 0.251550932093302
8.17 0.251988321805188
8.18 0.252425389563016
8.19 0.252862135959833
8.2 0.253298561586949
8.21 0.253734667033946
8.22 0.25417045288868
8.23 0.254605919737293
8.24 0.255041068164216
8.25 0.255475898752177
8.26 0.255910412082212
8.27 0.25634460873366
8.28 0.256778489284186
8.29 0.257212054309773
8.3 0.257645304384739
8.31 0.258078240081734
8.32 0.258510861971758
8.33 0.258943170624156
8.34 0.259375166606634
8.35 0.25980685048526
8.36 0.26023822282447
8.37 0.260669284187079
8.38 0.261100035134282
8.39 0.261530476225664
8.4 0.261960608019206
8.41 0.262390431071288
8.42 0.2628199459367
8.43 0.263249153168645
8.44 0.263678053318747
8.45 0.264106646937054
8.46 0.264534934572047
8.47 0.264962916770648
8.48 0.265390594078219
8.49 0.265817967038577
8.5 0.266245036193992
8.51 0.266671802085198
8.52 0.267098265251397
8.53 0.267524426230267
8.54 0.267950285557962
8.55 0.268375843769127
8.56 0.268801101396895
8.57 0.2692260589729
8.58 0.269650717027275
8.59 0.270075076088666
8.6 0.270499136684234
8.61 0.270922899339658
8.62 0.271346364579144
8.63 0.271769532925431
8.64 0.272192404899795
8.65 0.272614981022054
8.66 0.273037261810577
8.67 0.273459247782284
8.68 0.273880939452656
8.69 0.274302337335741
8.7 0.274723441944154
8.71 0.275144253789089
8.72 0.275564773380319
8.73 0.275985001226206
8.74 0.276404937833703
8.75 0.276824583708358
8.76 0.277243939354327
8.77 0.277663005274368
8.78 0.278081781969857
8.79 0.278500269940786
8.8 0.278918469685771
8.81 0.279336381702057
8.82 0.279754006485522
8.83 0.280171344530684
8.84 0.280588396330705
8.85 0.281005162377395
8.86 0.281421643161221
8.87 0.281837839171307
8.88 0.282253750895441
8.89 0.282669378820081
8.9 0.28308472343036
8.91 0.283499785210088
8.92 0.283914564641762
8.93 0.284329062206564
8.94 0.284743278384374
8.95 0.285157213653767
8.96 0.285570868492025
8.97 0.285984243375134
8.98 0.286397338777796
8.99 0.28681015517343
9 0.287222693034177
9.01 0.287634952830906
9.02 0.288046935033217
9.03 0.288458640109447
9.04 0.288870068526674
9.05 0.289281220750721
9.06 0.289692097246164
9.07 0.29010269847633
9.08 0.290513024903309
9.09 0.290923076987953
9.1 0.291332855189882
9.11 0.291742359967492
9.12 0.292151591777954
9.13 0.292560551077221
9.14 0.292969238320034
9.15 0.293377653959922
9.16 0.293785798449213
9.17 0.294193672239031
9.18 0.294601275779304
9.19 0.295008609518774
9.2 0.295415673904987
9.21 0.295822469384311
9.22 0.296228996401936
9.23 0.296635255401872
9.24 0.297041246826965
9.25 0.297446971118889
9.26 0.297852428718162
9.27 0.298257620064138
9.28 0.298662545595022
9.29 0.299067205747866
9.3 0.29947160095858
9.31 0.29987573166193
9.32 0.300279598291545
9.33 0.300683201279923
9.34 0.30108654105843
9.35 0.30148961805731
9.36 0.301892432705682
9.37 0.302294985431551
9.38 0.302697276661808
9.39 0.303099306822235
9.4 0.303501076337507
9.41 0.3039025856312
9.42 0.304303835125792
9.43 0.304704825242666
9.44 0.305105556402117
9.45 0.305506029023355
9.46 0.305906243524505
9.47 0.306306200322614
9.48 0.306705899833659
9.49 0.307105342472542
9.5 0.307504528653099
9.51 0.307903458788104
9.52 0.308302133289272
9.53 0.308700552567261
9.54 0.309098717031676
9.55 0.309496627091077
9.56 0.309894283152977
9.57 0.310291685623849
9.58 0.310688834909128
9.59 0.311085731413216
9.6 0.311482375539484
9.61 0.311878767690278
9.62 0.312274908266919
9.63 0.312670797669711
9.64 0.31306643629794
9.65 0.313461824549881
9.66 0.313856962822799
9.67 0.314251851512955
9.68 0.314646491015608
9.69 0.315040881725018
9.7 0.315435024034449
9.71 0.315828918336177
9.72 0.316222565021485
9.73 0.316615964480676
9.74 0.317009117103068
9.75 0.317402023277005
9.76 0.317794683389852
9.77 0.318187097805043
9.78 0.318579266953931
9.79 0.318971191198019
9.8 0.31936287092081
9.81 0.319754306504847
9.82 0.320145498331721
9.83 0.320536446782067
9.84 0.320927152235578
9.85 0.321317615070997
9.86 0.321707835666126
9.87 0.322097814397832
9.88 0.322487551642041
9.89 0.322877047773751
9.9 0.323266303167031
9.91 0.323655318195021
9.92 0.324044093229941
9.93 0.324432628643089
9.94 0.324820924804849
9.95 0.325208982107357
9.96 0.325596800873804
9.97 0.325984381494542
9.98 0.326371724336317
9.99 0.326758829764975
10 0.327145698145465


==> sigma1.dat <==
X Y
1 0
1.00031751119744 0.0920825565190344
1.0028195781465 0.189928481428418
1.0079146503838 0.310544502405882
1.01365752799685 0.259650041545398
1.01992259955076 0.386872165946834
1.02612942102335 0.316673484396739
1.03318889868709 0.400747152851928
1.0438285186361 0.658917430285068
1.05551955524726 0.612460839086565
1.06697591136398 0.578986183150588
1.07623088677794 0.330299218046466
1.0815448470525 0.324764457058133
1.08625605025746 0.132104054573038
1.089887773973 0.321034731402881
1.09534052337465 0.323656262513036
1.10215333598302 0.315507406531022
1.10823237268422 0.232754232587462
1.1133218711976 0.242862842149739
1.11906255551417 0.335164575207312
1.12517078221586 0.333700282172364
1.13266281330702 0.317883962575003
1.14110808646856 0.441715040813392
1.14708892400697 0.142568279918168
1.14925003798808 -0.105409376372963
1.14398276370675 -0.253141287145032
1.13747918102062 -0.348205665505808
1.13067429102782 -0.320022060149519
1.12528568022362 -0.374511905279609
1.11419025118768 -0.646133775582393
1.1000691911084 -0.822508359634846
1.0838974311138 -0.799883814509974
1.06539086166121 -1.08439593906947
1.0432076916566 -1.14832734661191
1.02143720307334 -1.05131022740179
1.00174210919935 -0.819825716332614
0.984240871758552 -0.845406415972879
0.967335761049285 -0.804560949869085
0.951208792969444 -0.722040078976948
0.937011049739083 -0.541990417482471
0.92583589502258 -0.578956586306616
0.914677393899722 -0.645868175433858
0.902323935573026 -0.670737801742895
0.890273392329363 -0.565095293642129
0.881792836926988 -0.486668200457408
0.870979413732068 -0.566801712129173
0.857912174740818 -0.839040781597265
0.840441045987579 -0.877094324249846
0.822841102320503 -0.91470162927482
0.804693970183138 -0.956488006592679
0.785406053713063 -0.971414651859324
0.767796488101626 -0.825202293075529
0.750084132247702 -0.95776261399099
0.731209067448014 -0.950773996860978
0.713230602509283 -0.870750662778014
0.697208411884085 -0.784681878590184
0.681345631781053 -0.860999208251667
0.665784346907831 -0.72065725869595
0.651444156876466 -0.749044041449036
0.63503633017986 -0.827613279157344
0.620594200487769 -0.706499216333606
0.60620705799141 -0.730994401638558
0.592775698899652 -0.668118900276437
0.580118743761645 -0.634574891113203
0.56777518857647 -0.589968464054644
0.555533316849224 -0.609891037558357
0.544360674042981 -0.533708668616295
0.534217200813849 -0.51368733282193
0.525314221914599 -0.400742839122142
0.517701365734933 -0.365186451407052
0.511140992747813 -0.295888853175485
0.504619455499614 -0.349004078423684
0.497434114142078 -0.411773119604671
0.489062592175655 -0.432212302381517
0.481453769119947 -0.341705684543001
0.476115654516159 -0.180540102962597
0.472117451504663 -0.206998928434918
0.468611653612584 -0.191118240843046
0.465125926747302 -0.154821152926898
0.46211491023081 -0.1823586669212
0.457502787972681 -0.280906952105806
0.453358818335714 -0.117849459909864
0.451807966655618 -0.0886649957322693
0.450623697416827 -0.0510369870967663
0.450870911736647 0.0171564701439566
0.450143403778086 -0.107466857155734
0.448417997213145 -0.116025833823177
0.445733471119719 -0.115170640376962
0.444165791638552 -0.0364671201857169
0.443421369797081 -0.0223215403852033
0.441961956310538 -0.105369464577659
0.439623406120416 -0.132562824249417
0.436022229066781 -0.224980153119576
0.430519460788059 -0.359419119621464
0.424424610924766 -0.287885746764704
0.418652952697065 -0.274732745425859
0.412960202066415 -0.264392460138795
0.407409822124181 -0.301625679264228
0.402043831966731 -0.182996790192342
0.398352978993174 -0.187327439150998
0.39623309909371 -0.0361529438085041
0.395847651882562 -0.0122329235127563
0.395280747733697 -0.0541510652709462
0.393074349202767 -0.130012591847017
0.39084887312821 -0.0702880971296099
0.389255201808623 -0.1361313935184
0.386680699631434 -0.108925688672737
0.385104070805382 -0.0555622096221106
0.383527778238149 -0.0726665552649175
0.381499521056459 -0.104676684698388
0.378829554270484 -0.168138740259957
0.375406697338435 -0.145106003779448
0.372698443510199 -0.153573048112171
0.370220792573328 -0.158495425663304
0.367510208424421 -0.11094542935655
0.364157775024635 -0.12538286396892
0.361031245211146 -0.209276235746264
0.357118772905883 -0.192721522853139
0.353127186583393 -0.199086022481222
0.34959677422676 -0.21494495816475
0.346377022721542 -0.0984772074523844
0.344383394274857 -0.117840346964785
0.341506854586506 -0.184702745750886
0.337175151725518 -0.230404361164955
0.332641818887673 -0.246037392942546
0.32812573152853 -0.176039812399058
0.324015016745846 -0.176336144112767
0.320726527748481 -0.144721940089296
0.318727298879243 -0.0962180150050141
0.316593618724705 -0.160449296852415
0.313742925694012 -0.13495620554781
0.311083716286788 -0.129128906379118
0.308311130427178 -0.13161617682396
0.30595986491765 -0.118012286730122
0.304375766850404 -0.0563515162728532
0.303041006809032 -0.102875385288425
0.301122071726514 -0.106458256510822
0.2986441884125 -0.128469056879244
0.296299301082427 -0.142272258785934
0.293509346980967 -0.125219986991857
0.291102557441121 -0.095132198042307
0.289419659492803 -0.0790910661463138
0.287772403330093 -0.108360229283296
0.286246482089455 -0.0842884680963767
0.284809933877677 -0.039072512633967
0.284037764566563 0.0041882754031848
0.284183162377788 0.0189295754333282
0.28482964187894 0.0375680464189945
0.286290284513092 0.0795178281325893
0.287736199522533 0.071347640052148
0.288188452140142 -0.00223936306981392
0.288224904501913 -0.00231745195799044
0.288354470697257 0.0213635358033593
0.288399591501285 -0.0624827565553875
0.287108545932522 -0.0592957424246205
0.285595238367802 -0.100321387232135
0.283588237771263 -0.0864353726875211
0.282052731754367 -0.0470818030883954
0.28075172439791 -0.040652021486357
0.280454805310017 -0.0474142002742431
0.278977755750142 -0.0678023660806552
0.277733649201271 -0.0436865998189169
0.277267991292353 -0.0408541696346715
0.275597788858354 -0.0508503430034953
0.274543825277488 -0.0609125481246342
0.273711122490511 -0.0333905430735226
0.273169833929292 -0.0458997640966497
0.272322025479886 -0.0369213232833353
0.271314241664133 -0.0666214784025701
0.270337957316982 -0.0403771250390018
0.269522201129397 -0.0491001007796471
0.267854965544929 -0.0949795956054953
0.266002882428569 -0.0707283783033793
0.264459050537861 -0.06225970685798
0.263323161582465 -0.0510195222350877
0.262962066633687 -0.00348022290945754
0.262703445527959 -0.0478870509014151
0.262365145392047 -0.00222362852835434
0.262318719177333 0.0313828299818372
0.262946326092805 0.0420607216454415
0.263671004547165 0.0578761907042401
0.264858870524944 0.0934197023737471
0.26686661943583 0.0944041198461882
0.268485887897993 0.111261058624599
0.271147012819795 0.188364489300632
0.274814680736229 0.188743960364019
0.278371104567697 0.15654054266731
0.281548877563093 0.177035385872815
0.284445126216106 0.10880546204289
0.286097707453195 0.0557173999328601
0.28697371423742 0.00499764348772146
0.287423440778131 0.0180659987381751
0.288085740845119 0.039643937198639
0.288847499960092 -0.0238048132920833
0.288418158708846 -0.0346448377529632
0.287175276130424 -0.112978762951801
0.284515011638076 -0.150604231948502
0.28210447150452 -0.114229371233734
0.280247618227498 -0.0727556157737177
0.27826436308014 -0.116165955104411
0.276175963513417 -0.110129835395851
0.273993508068549 -0.0794171501289417
0.272305813310687 -0.0589089762793277
0.271284775439512 -0.072058751700277
0.269857583885755 -0.0714832920674896
0.268447115107065 -0.0668559184541964
0.268155538377885 -0.00419685613391214
0.268057598138317 -0.0186620094459373
0.26781190225199 -0.00931634969768064
0.267724866107156 0.0290772211931733
0.268554710441906 0.0259517127540763
0.268919347903813 0.0533795067229153
0.269551659253541 0.00511838259617069
0.270150644666893 0.0452430483378987
0.270482869183111 0.0381909161973254
0.271132952961111 0.0657781550355478
0.27216653081817 0.0107211640435781
0.272284572777934 0.0309074138369288
0.272407024046604 0.00906144860154309
0.272659745890683 0.00684938652749214
0.272883492389004 0.0265889200135883
0.273433307522433 0.0338916973622021
0.273970339188499 -0.0108731416089412
0.273764984255921 -0.0344848941617292
0.272720129086655 -0.0495887901762134
0.271759531653531 -0.0532419911980365
0.270214637940193 -0.0995697471623481
0.268371115015032 -0.108584653039563
0.266462557104365 -0.0992184892683791
0.26443452338922 -0.109219044178007
0.262563322377595 -0.103092023438458
0.261054194879562 -0.0560534412938408
0.260028989639845 -0.0667238722961506
0.259556201452904 0.0179710459938614
0.260309141816986 0.054985779007668
0.261347585974124 0.0726318247131877
0.263422122037332 0.156027113366855
0.266328628418384 0.143940546467049
0.269264082837727 0.123510783932361
0.271478452353959 0.0750109269570141
0.273162886384181 0.101903846317967
0.274815547096218 0.093349012993452
0.276004264910432 0.0126372386687664
0.276617449689062 0.0222708006009274
0.276375413964825 -0.031885610866543
0.275653000253147 -0.054744953006706
0.274110854000424 -0.0741003812713518
0.272313414203942 -0.0605583259459405
0.271227252759148 -0.0610384470288822
0.269292935424448 -0.109519600566084
0.267003758031722 -0.161160816190016
0.264208174605857 -0.143647916307296
0.261663771103584 -0.0911990163325989
0.259835577601696 -0.0716598506651367
0.258861138334237 -0.0343969968989746
0.25859836233759 0.00203386176333397
0.258696320680343 0.00692509015200578
0.25850353371671 -0.0106255419781403
0.258431905614304 0.0196589993902859
0.259468949691701 0.0296926816892265
0.260022688856434 0.014276392061229
0.26009919191263 0.0118614691265034
0.260093843500185 -0.0461498426368951
0.258976897676558 -0.055114836712082
0.257324454713963 -0.0875248062225465
0.255558867794394 -0.0876660219118728
0.254250600350001 -0.082935730890528
0.252643184995904 -0.102839014612336
0.251173143345553 -0.0837197608427761
0.248467227627154 -0.165719190018235
0.244996594043986 -0.157845041342396
0.241515598897985 -0.175675010930275
0.238372781894666 -0.145437327016782
0.235492816437321 -0.191187032097246
0.231978726736884 -0.20388307701783
0.227791299006558 -0.213392427388383
0.224200741751988 -0.182789958078699
0.220174350954328 -0.212775333629093
0.216144464610423 -0.194562610863325
0.212586945521598 -0.16297372502395
0.2095271650808 -0.129598989614776
0.206617860727248 -0.157991042626624
0.203887592769127 -0.120682839340985
0.201450133441787 -0.12592393609583
0.198737046202297 -0.140120271735209
0.195459767807964 -0.16781456110482
0.192259670664942 -0.15240416242385
0.189427226511236 -0.128840744296707
0.187299482677902 -0.0580623028018742
0.185953032075176 -0.0678307608696766
0.184512520509046 -0.0626581128715848
0.182996612019371 -0.0836083040573728
0.181459827043337 -0.0630051286699216
0.180750362270434 -0.0210415774584332
0.180213508383798 -0.00492269545914251
0.180608329675527 0.0034921727300539
0.180839974375084 0.026203579803092
0.18095576236902 -0.014609076649018
0.180352586215732 -0.0453916426965455
0.179893406238493 0.0223940124987619
0.18040921570185 0.0417768619619022
0.181715677256779 0.0809247360887466
0.183274953569168 0.0810319174629789
0.185218354488096 0.115106582531634
0.187427712618412 0.108881086850587
0.190019556818274 0.144937179322398
0.192618852032618 0.102595638424088
0.194556670734557 0.0963545352894948
0.196426886837608 0.107294872763058
0.198667714547994 0.101092394530747
0.200006774152655 0.0598478737627337
0.201779263522553 0.106151253868244
0.203602822305269 0.0990239937375291
0.205496766014933 0.0660789482739337
0.206815814730273 0.0707429111394543
0.208186949736298 0.0938765383341331
0.209596545325915 0.0312201459735846
0.209958981989648 0.0134096970823587
0.209960418014247 -0.0191264066015494
0.209919443151847 0.0137901173052872
0.209908560261681 0.00291084040815024
0.209589475189124 -0.040780899542466
0.208761395502678 -0.0516599395771156
0.207750463226389 -0.0440150609162357
0.207275994011819 0.00280183916483989
0.207279537848722 0.00554707460117748
0.207768628303234 0.0595003930463073
0.208193919574372 0.00824943616588954
0.20822688155822 -0.0165191440770264
0.208187090447622 -0.0292456552575135
0.207571124232815 -0.0293713696139562
0.206887812475824 -0.0291737130090789
0.206101102634668 -0.0666180511607001
0.204427822438382 -0.109984360216009
0.202002564291686 -0.117588556490133
0.199672188663959 -0.113408852324835
0.197520884678635 -0.118605493234443
0.195322810438496 -0.0967112026225523
0.193069035446769 -0.11465889202023
0.190210013436032 -0.151861131038767
0.187054594432713 -0.17193687575311
0.183223558000092 -0.203489856446807
0.178660095318303 -0.248004530706941
0.173699685925672 -0.246691083625045
0.168481614952283 -0.289072761643064
0.162187586797201 -0.312938298609949
0.156279015096611 -0.290378476280646
0.150258157025111 -0.303756605597982
0.144262605996685 -0.288649426313547
0.138485972732124 -0.305989329193558
0.132489661797187 -0.285017657596766
0.12687081423246 -0.27441893202413
0.121385543872006 -0.272055057751068
0.116091842510309 -0.248543035285571
0.11126365310313 -0.231049141564521
0.106783297152082 -0.219223571455096
0.102421248325079 -0.232694727771667
0.0981499244721465 -0.198655623567952
0.0942996147705505 -0.183861701287206
0.0904487364113497 -0.193680687699045
0.0865330044390551 -0.19209287874491
0.0826563991153303 -0.184047405770582
0.0789020427602008 -0.179024251773491
0.0752517616444419 -0.191785892505355
0.0714174749065991 -0.194285913270195
0.0673465589084499 -0.207021061928267
0.0634312850907515 -0.188875027367288
0.0598541445953029 -0.172683229112863
0.0563748867830047 -0.168405796424179
0.0530401397054431 -0.167963228242791
0.0497270704504328 -0.162008480012518
0.0465235610718577 -0.161378393873382
0.0433168604833406 -0.165047375926367
0.0399883637562577 -0.165514178239705
0.0367781860310917 -0.159863164329759
0.033641615731279 -0.153630215733312
0.0306581747675091 -0.149738107974292
0.0277180145950562 -0.144431568396821
0.0247997257249356 -0.147092922983747
0.0218446667485967 -0.147616933524229
0.0189442301174303 -0.142035033515944
0.0161554742505312 -0.13750139036506
0.0134464855025656 -0.13387144697448
0.0108066752947679 -0.128417168585664
0.00827492736753219 -0.125465246613653
0.00576532999719379 -0.12539340998824
0.00327357612070589 -0.12381973332127
0.000820889943694899 -0.121308812184475
-0.00158410383086616 -0.119021981692748
-0.00393610668252958 -0.115764347662122
-0.00623496209777026 -0.113837248385688
-0.00850093337924261 -0.112542141377027
-0.010702522253542 -0.106943642344417
-0.0128428235255554 -0.10709753160861
-0.0149710926287628 -0.104253760358252
-0.0170242809580116 -0.0997158393178468
-0.0190425573467857 -0.101695504237957
-0.0210549814118933 -0.10050107151277
-0.0230583353342198 -0.0989516829128364
-0.0250598582375345 -0.100106356158672
-0.0270876337821512 -0.100275066994683
-0.0290710865549932 -0.0968172137690649
-0.0309855277985608 -0.0928268938128407
-0.0328287932090349 -0.0924682240537577
-0.0347272039581249 -0.0962319451587491
-0.0367081876221048 -0.0981969319087854
-0.0386187739588474 -0.0960320635033153
-0.0404513813803526 -0.08451109749438
-0.0420808145192116 -0.0771400123937334
-0.0436757680757398 -0.0784976770028079
-0.0452625996276914 -0.0729809743154796
-0.0467756933888151 -0.0733378082991218
-0.0482984297948887 -0.0812283240476061
-0.0498263672494546 -0.0736856399083503
-0.0512517080859271 -0.0685469372627791
-0.0526548209932387 -0.0658078959182095
-0.0539080939024081 -0.0595415889466577
-0.0550817273075673 -0.060052660918397
-0.0563201397967175 -0.0591346733535998
-0.0574318851839073 -0.0531310554675451
-0.0586766022716251 -0.0669271185436388
-0.0599938222061449 -0.0667769790416444
-0.061256922282175 -0.0592381859321363
-0.062459285127759 -0.0611250996304573
-0.0636070269587348 -0.0477524924142455
-0.0645254578961505 -0.0385075112669249
-0.0652564450660393 -0.0336108878516737
-0.0659158926045537 -0.0303356098120137
-0.0665671709408799 -0.0415480032249752
-0.0674074647371261 -0.0464087749446074
-0.0684180823894105 -0.0501961605698317
-0.0694410354837856 -0.0521431763337869
-0.0706523692753621 -0.071080374759721
-0.0719372500847839 -0.0614061230451274
-0.0730741270338398 -0.0445155950032963
-0.0739509071724243 -0.0389848087149599
-0.0747607894216579 -0.0410006544433397
-0.0754812208470141 -0.0323592139818938
-0.0760277219699071 -0.0153147550657608
-0.0763022369525979 -0.00100806355290831
-0.0762597591010039 0.000505272938845566
-0.0761441531247693 0.00501737020515619
-0.0758124747499324 0.027252142609808
-0.0753622338912708 0.0184577185299629
-0.0751603109471145 0.0103378844268733
-0.0749333085475152 0.0182027561978712
-0.0744511182214194 0.0272443165634688
-0.0738441279428754 0.0245488739897244
-0.0733717199246011 0.0160469913206056
-0.0730388320696652 0.0192868822550862
-0.0727678824565218 0.0100332720040053
-0.0724600279469203 0.0201607239953352
-0.0720391865864762 0.0242684974023418
-0.0715304977916109 0.0274429569043469
-0.0709718623884814 0.0319431013065418
-0.0704780400695518 0.0182225913701458
-0.0702306124991155 0.0158055411725511
-0.0698974282797399 0.0158492685155528
-0.0696092006341246 0.00744784371874542
-0.0695731959003037 -0.00431373701812101
-0.0696446490938567 -0.000180937505784719
-0.0695274061379481 0.0151522148714653
-0.0690886128135789 0.0253123620130068
-0.0685993317702306 0.0166851665552823
-0.0682212076742142 0.016275347301872
-0.0678488748766023 0.0261420846580292
-0.0672449441389624 0.0261474740756829
-0.0666907175448931 0.030760443954114
-0.0661199713720871 0.0295008225223805
-0.0654285472895483 0.0328077458069037
-0.0646730668604961 0.0503341390483096
-0.0638315812687993 0.0398264114486412
-0.0629398250749147 0.0469430481837993
-0.0620986880866175 0.0427316855483518
-0.0613328077702642 0.0353548778009477
-0.0607405813314548 0.0249415738758585
-0.0602964293568591 0.0274565343049029
-0.0597893709409904 0.0213180639904815
-0.0591962358578949 0.0317442613948483
-0.0585920072052286 0.0249011602452309
-0.058026627983276 0.0369670041912553
-0.0572148472179393 0.0421779205127172
-0.0563122871948578 0.0411214392203954
-0.0553116478031205 0.0523023058806681
-0.0542665600291961 0.0489027526826549
-0.053191048312611 0.058028728961674
-0.0521074458494331 0.0459818680780927
-0.0511469178755703 0.0470619753925977
-0.0501679961820443 0.0501007014050668
-0.0491194142473422 0.0517848092093599
-0.0480543413131242 0.0552256784553514
-0.0470577610515291 0.0458132955773353
-0.0461968529130928 0.0456719023166346
-0.0452236890304549 0.0464671459961934
-0.0441727635830264 0.0581107284868026
-0.0431137546321916 0.0497316137759533
-0.0420583286948015 0.0524909333286524
-0.0409928189732556 0.0552159575177186
-0.0398459769221976 0.0597665524822604
-0.0386285890377336 0.0647504539265281
-0.0372958389190023 0.0647724648824196
-0.0359535061401498 0.0664799062692116
-0.0346048106954893 0.0674695448536189
-0.0332794191871643 0.0721310920108938
-0.0318692521935913 0.0691080780537911
-0.0305271602829305 0.0634157373139013
-0.0292008353073143 0.0732171405476386
-0.0278116306308285 0.0636003174995739
-0.0265694443132728 0.0598456343634207
-0.0253707841073664 0.0595056347584948
-0.0241478695185649 0.0652800930548228
-0.0228955722590046 0.0626246184993476
-0.021658651773451 0.0637473217640813
-0.0204534686450005 0.0575490878078511
-0.0193416211284541 0.0537486370697762
-0.018248028397057 0.0550571081671641
-0.0171635126416643 0.0532192205625164
-0.0160664839405259 0.0564108029192543
-0.0149115232125403 0.0569537270718599
-0.0137684909491458 0.0560637606712347
-0.0126227316056472 0.0573919755001804
-0.0114779588114223 0.0555750946195784
-0.0103916267940172 0.0539463570101283
-0.00932389040773591 0.0527693482064507
-0.00825735164351666 0.0531494763738411
-0.00721370639929349 0.0514718179637238
-0.00619361618932326 0.05013305028128
-0.00519346748734734 0.0506895826259112
-0.00419572171587818 0.0489291967036846
-0.00322532916600254 0.0484690769559053
-0.00227110781146107 0.0471007495416781
-0.00134053557226722 0.0457799132101479
-0.00043323047241778 0.0448567491799319
0.000455635969452249 0.043913553508221
0.00132585280966827 0.0429940654997482
0.00217759173411063 0.0420593211879622
0.0030029835211827 0.0404843112024556
0.00379810296639547 0.0385388688224317
0.00456287984722745 0.0381863823544902
0.00532297878220985 0.03698442177168
0.00604351897215914 0.0355163023873954
0.00674614575657894 0.0348726413375028
0.00742932244270342 0.0330363294943896
0.00809476081453961 0.032192492226871
0.00873429703858569 0.0316429972867237
0.00935456296452855 0.0310759221812078
0.00993961624622392 0.0280348617315468
0.0105130299722609 0.0293657198080925
0.0111059978656817 0.0293751302720779
0.0116899264055798 0.0283252391979842
0.0122393442867287 0.0288363294529976
0.0128232923462445 0.0299642964901158
0.0134228183199922 0.0306095202554081
0.0140544485425672 0.0324892717261047
0.0146851563853545 0.0326488885302351
0.0153718182907621 0.0356050983976684
0.0160817235359624 0.0368748480315281
0.0167685643519606 0.0319373489117435
0.0173808896076002 0.028892398299836
0.0179801709615914 0.02986393995035
0.0185680923231092 0.0286985229812534
0.0191174308734815 0.0252619621776099
0.0195876863709608 0.0224417065503809
0.019991809579749 0.0173096410365505
0.0202364874527773 0.0106642581711635
0.0204521472074901 0.0121479705234032
0.0206180571718184 0.00390768163194256
0.0206602718414254 0.000151794993799165
0.020658013471121 -0.00110042863886933
0.0205979832240558 -0.00429641435268637
0.0204552310403753 -0.00849206730640707
0.0202898719345218 -0.0100375654804224
0.0201123990840823 -0.0101746488821863
0.0198696556897301 -0.012079546714701
0.0196200938158037 -0.0129953277625372
0.0193695240303907 -0.0142889405584062
0.0190722290040122 -0.0166101216456429
0.0187969789631852 -0.00973730825544447
0.0185820641586145 -0.0118640427158942
0.0183957433333111 -0.0073011092954316
0.0182704540543784 -0.00555253659234644
0.0181633473043869 -0.00644181901170934
0.0180422581113441 -0.00432173577331244
0.0178928443197887 -0.0102498393571653
0.017612847206389 -0.016933444240299
0.0173353959401379 -0.0132794649860614
0.0170811460489335 -0.0147710257576065
0.0168419442642129 -0.0117262671263673
0.0166128510527191 -0.00829657060310485
0.0164641614538705 -0.00658211379157905
0.0163315464402808 -0.00732367616622945
0.0161779231707914 -0.00963814253187521
0.0159808170122386 -0.0113048822141554
0.0157365382461908 -0.0116446703143681
0.0154846733020975 -0.014509964817293
0.0152048562344116 -0.0147745087644206
0.0149449224626081 -0.0119572927117926
0.0147082086939451 -0.0111206772813242
0.0144617073447113 -0.014423162218291
0.0141944677995436 -0.0124308841546352
0.0139806000380168 -0.0105813972066394
0.0138049353568152 -0.00814252817301744
0.0136415392434319 -0.00848668459681492
0.0134438954506869 -0.0104080590261674
0.0132362550005435 -0.00955468850966635
0.0130758251579986 -0.0062038568268727
0.0129313254319085 -0.00746440472116299
0.0128056879632144 -0.00523256333787737
0.0127287792574587 -0.00438491029715027
0.0126530196756166 -0.00323650395764031
0.0125848366916118 -0.00498410620366342
0.0125106092148867 -0.0041053111513548
0.0124469857160053 -0.00219909474017377
0.0124073061202877 -0.00230870105101187
0.0123641398101895 -0.00169101684151434
0.0123131824009565 -0.00284138970288077
0.0122451760384322 -0.00430788917090915
0.0121604159858021 -0.00446905591154336
0.0120502010007569 -0.00690243148970444
0.0119171272060077 -0.00775157821180804
0.0117579365485155 -0.00717000357962934
0.0116158958663482 -0.00650927454909482
0.0114867861322847 -0.00790055071330216
0.0113109836841303 -0.00979700679152808
0.0111300148527128 -0.0086896603809858
0.0109528240381356 -0.0070434790865366
0.0108060936753735 -0.00722393796466807
0.0106517884816615 -0.00699650262654434
0.0105135093837657 -0.00587897544530079
0.0103899919672298 -0.00697089782795363
0.0102665032890922 -0.00565920225450045
0.0101522778642649 -0.00524215205856474
0.010011599828855 -0.00801000117625786
0.00986744825720056 -0.00755919817708211
0.00971035253370871 -0.00830081610535751
0.00956102341416849 -0.00711193653917601
0.00940565405226954 -0.00753728186384094
0.00923411308168721 -0.00916495225085583
0.00904990801489862 -0.00888269630567612
0.00887423167382812 -0.00938271294364863
0.00867797276668502 -0.00931338208573379
0.00850393200160624 -0.00776009494332902
0.00836668785702758 -0.00675534373979761
0.00822253128955783 -0.00696642753318607
0.00808935788154098 -0.00745442275475046
0.0079506234303405 -0.00664048105520325
0.00781892068652502 -0.0067611453540898
0.00769131093468148 -0.00731859108493452
0.00754452646019252 -0.00773689872572326
0.00739348724159835 -0.00745848694492623
0.00725644812557226 -0.00636460951924713
0.00713890149329016 -0.00646394319569409
0.00699420535984471 -0.00740293283676416
0.00685125071375453 -0.00643918715932712
0.00671625291789842 -0.00664872148142899
0.0066070552712048 -0.00459506728834231
0.00651015550274563 -0.00425643169300416
0.00643290360961132 -0.00443069450746115
0.00634719146639312 -0.00448356647216352
0.00624389145970128 -0.00533959093015581
0.00614442563412415 -0.00508958841999429
0.00605634113934156 -0.00394068937696329
0.00600044078192122 -0.00278808596701017
0.00593646378116532 -0.00366939796643108
0.00585369191975481 -0.00485590498941295
0.00575393264068491 -0.00476734629921432
0.00566015796924783 -0.00478433525806769
0.00555957451348297 -0.00519202779861757
0.00544563744369605 -0.00538089065233124
0.00533506462160144 -0.00557024611593694
0.00522594557536414 -0.00426525537937994
0.00513739080064272 -0.00435910850662803
0.00506669277343569 -0.00250833446492645
0.00501792136069833 -0.00254169908229367
0.0049715390411707 -0.00235310367179079
0.00492304776228435 -0.00243447501755892
0.00488195619198978 -0.00239439341598691
0.00482917244581924 -0.00253840521697175
0.00477725880318161 -0.00261483776428541
0.00472871094555266 -0.00272583488854794
0.00468135825605509 -0.00192199864876601
0.00462805401014688 -0.00280820012119124
0.00458315533040962 -0.00177202531088846
0.00455216760549797 -0.00234574813899712
0.00450564502318131 -0.00257971987621552
0.00446629329620849 -0.00137748996748359
0.00444302996068938 -0.00161936007434671
0.00441091199879399 -0.0017675585869393
0.00437230166768391 -0.00218520006330636
0.004327504975856 -0.00216658808752017
0.00428121864644922 -0.00261864720428005
0.00423019592470053 -0.00242326204240054
0.00418393158273783 -0.00251043026171299
0.00413650875502127 -0.00280391071089459
0.00408593352780857 -0.00214336541486037
0.00404100251163742 -0.00231951696029761
0.00398812989345716 -0.00285984234947862
0.00393182964374305 -0.0029153334514379
0.00387047701786031 -0.00229164665243947
0.00382406070824698 -0.00271358916348746
0.00376814206219104 -0.0023405151688634
0.00373044293773412 -0.00144170542401649
0.00369370256417839 -0.00217342934984174
0.0036646714205059 -0.00129747593450591
0.00364343669675158 -0.0012745094165073
0.00361563636745407 -0.00133187697794469
0.00358666142233282 -0.00200175113479881
0.00354802569107903 -0.00170490401421475
0.00351762870618482 -0.0017259261810528
0.00348260172884417 -0.00168122777587774
0.00344943560562339 -0.00156843787225647
0.0034178764084122 -0.0017406429054363
0.0033921879734658 -0.000842707667360757
0.00337759653498111 -0.000572583560275045
0.00335968486154446 -0.00084515272163615
0.00334788960174371 -0.000866868576596571
0.00332942446485084 -0.00109104811972891
0.00331013773402667 -0.000562818829821739
0.00330207268937295 -0.00109331793719634
0.00327491371453806 -0.00138894762379199
0.00325129016921271 -0.0010365408478497
0.00323382114169345 -0.00105063607337846
0.00321358293259608 -0.000816071341190165
0.00320348304296757 -0.000372837683861607
0.00319226830088983 -0.000812296709755879
0.00317462609666593 -0.000866792918778731
0.0031577918713991 -0.000832742091111958
0.00313790375866474 -0.000830921538224757
0.00312276476842933 -0.000617639504994083
0.00311017746403561 -0.000501398702699365
0.00309391947810885 -0.000767581163929714
0.00308778697903564 3.88611119662791e-05
0.00307943337173983 -0.000243693794865406
0.00307307420633688 -0.000256863738922839
0.00307359161667825 0.000336251485435883
0.00308412887201685 0.00080732255219787
0.00310049889430037 0.0012245925104742
0.00312988030193884 0.00158250097874136
0.00315488036219367 0.000984691250511233
0.00316988482089142 0.000964719308474651
0.00317899070946609 -9.12365637840269e-05
0.00316788915369453 -0.000712812022507856
0.00314825394753276 -0.00115685377053905
0.00312130157972126 -0.00136734159945375
0.00309019993769025 -0.00143806454100764
0.00305763297331478 -0.0017713355115009
0.00302051274748302 -0.00198224389213763
0.00297950065908533 -0.00185573755777709
0.0029405763984498 -0.00214835683824792
0.00289850925729796 -0.00247623997172616
0.00284531869816755 -0.00247959282191234
0.00280110930174689 -0.00231667132351092
0.0027580182183594 -0.00208114509005416
0.00271401905361095 -0.00227864006532727
0.00266773210056584 -0.00261575164690845
0.0026105262954223 -0.00297603763947326
0.00254517189497941 -0.00363152890364224
0.00246982339779461 -0.00407073753816505
0.0023955117364322 -0.00389506845139423
0.00232211141691256 -0.00320625271587953
0.00226175665779504 -0.00292780097054095
0.00220404677167985 -0.00247714547932568
0.00216059861159587 -0.00188956612789842
0.00212026093468339 -0.00202578589468419
0.00207723706457591 -0.00209884805476869
0.00203817821477084 -0.0019486525770145
0.0019961535616898 -0.0021610575928146
0.00195443646692741 -0.00193918566947189
0.00191828720109729 -0.00162949545876764
0.00188397301269711 -0.00172398271230831
0.00185238270850199 -0.00144922213705637
0.00181943302658535 -0.00196591775140601
0.00178428878854298 -0.00163526956921542
0.00175513784060313 -0.00132365791801227
0.00172659855233836 -0.00148577169450613
0.00169103291923942 -0.001966027765342
0.00165432127218951 -0.00186312596017626
0.0016159044564994 -0.00206049117908267
0.00157431667563895 -0.00201094103438064
0.00153665141456065 -0.00193160328585061
0.00149906937191117 -0.00180332142966843
0.00146229087505165 -0.0019728696217273
0.00142131383710688 -0.00224181539360085
0.0013773287769237 -0.0022345986164165
0.00133229565415581 -0.00220565678006649
0.0012902761436201 -0.00218495888274972
0.00124639061204484 -0.00224385609414607
0.00120395071229799 -0.00198870872241931
0.00116539221896078 -0.00197294590563282
0.00112569393794899 -0.00196253447792466
0.00108495353543833 -0.00212237837549917
0.00104529299329646 -0.00174316588531444
0.00101377878296009 -0.00145516188444117
0.000987075631459722 -0.00141529429010142
0.000958868069360013 -0.0012568656889429
0.000931422823154884 -0.00141768589973638
0.00090311568518589 -0.00154831454230921
0.000870116786125693 -0.00159903130366208
0.000838593744347761 -0.00146147715100055
0.000810660194477184 -0.00131249627409034
0.000786214974379935 -0.00119360343779902
0.000764598966556976 -0.000978223523847519
0.000745886836542148 -0.000980369328150831
0.000727130098130025 -0.000977217456703838
0.000708160809799432 -0.000920892035744009
0.000688869892123461 -0.00100631737430664
0.000669819643377392 -0.000902302380037102
0.000652233495812913 -0.000962685018045102
0.000632792150197275 -0.000900875927609971
0.000614357383772744 -0.00103194874147069
0.00059384444295152 -0.00102538335084365
0.000573653641725172 -0.00104710930644028
0.000554807091660089 -0.000830943425539278
0.000539220942517124 -0.000697112698619664
0.000527133042034265 -0.00055084604223194
0.000515685266794545 -0.000560703149811776
0.000505631576638603 -0.000431660108303687
0.000497656730753942 -0.000336309528776516
0.000490647438895139 -0.000390374521579707
0.000484439177260788 -0.00031515761852797
0.000476542102832547 -0.000432034063209896
0.000467749343814741 -0.000423450231000382
0.000459621524452577 -0.000409482020512408
0.000451332973761094 -0.000490825672053455
0.000440647286286063 -0.000499271038055015
0.000429999974687229 -0.000522601494487141
0.000419868207588464 -0.000465773671581766
0.000410744886687537 -0.000452483006093171
0.000401914454068971 -0.000365814986375258
0.000394367233070205 -0.000370014934747112
0.000386728273140164 -0.000353426187993268
0.000379747548678396 -0.000382979032399637
0.000373154357628602 -0.000284692644623778
0.000366161431399405 -0.000422795271344462
0.000357400689329448 -0.000469407622672436
0.00034765507978512 -0.000529973844490494
0.000336700178214866 -0.000558228247001558
0.000325468263667951 -0.000555326120666558
0.000314778037431642 -0.000502842545539266
0.000304416425994455 -0.000500088357086481
0.000294410231077515 -0.000496896506317023
0.000284433542601882 -0.000481660559186999
0.000274551634261296 -0.0005008380330738
0.000264766778676842 -0.000486781798115416
0.000254845165209259 -0.000493020441975513
0.00024418187543587 -0.000539833221534324
0.000233462285127736 -0.000518391573349714
0.000223188182090502 -0.000508864913852586
0.000212853699121143 -0.000545958760242829
0.000201962556364076 -0.000519414343818472
0.000191427059008658 -0.000533160147409466
0.00018105674392299 -0.000488011227591676
0.000171093922453467 -0.000494750630848603
0.000161241292561719 -0.0004993574396004
0.00015121821780578 -0.000491239172879255
0.00014120658756526 -0.000515533809985465
0.000130819218876421 -0.000516267435554949
0.000120596499366685 -0.000513345820171622
0.00011077174989369 -0.000480672021389139
0.000101366859072257 -0.000461263426611378
9.20604143762925e-05 -0.00046723915364333
8.2728637579802e-05 -0.000459169963626238
7.3698041693484e-05 -0.000451871628741061
6.47865654494155e-05 -0.000440806471959641
5.61209536532511e-05 -0.000428153336227671
4.75106662794743e-05 -0.000431879424251375
3.89534593491817e-05 -0.000423146104193085
3.05479590772924e-05 -0.000415597374804878
2.22827478262821e-05 -0.000407510394185123
1.42130296058941e-05 -0.000396596240391966
6.37848815627502e-06 -0.000385830215373156
-1.25720999479615e-06 -0.000377356141102788
-8.73809037945231e-06 -0.000369697360393665
-1.60704554345138e-05 -0.000363675760543395
-2.32488240495491e-05 -0.000353276302045144
-3.02506528599233e-05 -0.000345592312084745
-3.70614431961849e-05 -0.000339699676750833
-4.38467213217931e-05 -0.000340017689723319
-5.07187038219692e-05 -0.000344218837731769
-5.74906477534278e-05 -0.000336119572352072
-6.42239850426893e-05 -0.000337139408682935
-7.09465189081176e-05 -0.000341767296038549
-7.77425726206826e-05 -0.000334669062190186
-8.45864257550726e-05 -0.000335747133826435
-9.1264082777573e-05 -0.0003286767596417
-9.77252340519941e-05 -0.00031737410623197
-0.000103793363317069 -0.000300278485942127
-0.000109903226156853 -0.000304749983439791
-0.000116124657829203 -0.000311801949177678
-0.000122517279084461 -0.000340495366760871
-0.000129230850139096 -0.00033478988286951
-0.000135901578127589 -0.000350436503712964
-0.00014272077539986 -0.000319492148735933
-0.000149136091083947 -0.000322633070790952
-0.000155764344482896 -0.000341002866276311
-0.000162477197679861 -0.000346125220355178
-0.000169339120240886 -0.000335725462264413
-0.000176406985460533 -0.000368373918698488
-0.00018327671820171 -0.000336347368573361
-0.000190005892890775 -0.000339617789908305
-0.0001971868696961 -0.000374895665701611
-0.000204716319942223 -0.000374916630934715
-0.000212084989608712 -0.00036766066427006
-0.000219749550656143 -0.000395052225959731
-0.000227654810567269 -0.000414426230656875
-0.000236488446151756 -0.000476339192318108
-0.000246246721765804 -0.000492147499470441
-0.000255428091991842 -0.000419164584938393
-0.000263365005979278 -0.000405660322597783
-0.000271586386581678 -0.000406966274683403
-0.000279689978717963 -0.000428797932453195
-0.000287967658034231 -0.000398667480185007
-0.000295698317816438 -0.000393585565904707
-0.000304563981957032 -0.000509449297313648
-0.000314436088403016 -0.000476081222785667
-0.000323362654913661 -0.00039385931191932
-0.000331531953528045 -0.000422042757012396
-0.000339390079242546 -0.000317350691594463
-0.000345182719068712 -0.000267849914893768
-0.000350904899422345 -0.000285935341795901
-0.000357061596765769 -0.000343715898160517
-0.000362907108543922 -0.00025472585149643
-0.000367597764736334 -0.000221047652159991
-0.000372407478649292 -0.000236120604103056
-0.000376983947494299 -0.000251174068061754
-0.000382395802823103 -0.000259823905695344
-0.000386715737688402 -0.000157208563882598
-0.000390354739698708 -0.000190435495821231
-0.000393181638094355 -0.000120453100547227
-0.000396181758573838 -0.000160902915322052
-0.000399262941870154 -0.000135250056158178
-0.000401891112452039 -0.000181866802208122
-0.000404711686957581 -9.73967929689997e-05
-0.000408082880485997 -0.000197033908318157
-0.000413840259644254 -0.000335818260473024
-0.000421788764690572 -0.000465449739703288
-0.000431224751553411 -0.000510965854879141
-0.0004406082882044 -0.000432741538908392
-0.000449725247856701 -0.000463120488819408
-0.000457746123228153 -0.000344606257915619
-0.000463996339115282 -0.000273345370942841
-0.000468593151191532 -0.000212904757414241
-0.000472550600182675 -0.00027411438089185
-0.000476784318937783 -0.000166898085364954
-0.000480042251103999 -0.000210728807016545
-0.00048476629679664 -0.00028450605263211
-0.000490007286423798 -0.000225759000092784
-0.000494926565410307 -0.000153793866795666
-0.000498731154887994 -0.000255780743631183
-0.000504177363522961 -0.000304222279524821
-0.000509611094384548 -0.000375361516824925
-0.000517277412020749 -0.000348975199694954
-0.000525116418532286 -0.000457263728655397
-0.000534654514155947 -0.000461814427437772
-0.000542265127784432 -0.000306709629862827
-0.000547968129289404 -0.000224855929273864
-0.000552186720003324 -0.000185798514509896
-0.000556696581373764 -0.000378621128202133
-0.000564274857285279 -0.000377353440049614
-0.000570766894626685 -0.00032566103104645
-0.000576909269943022 -0.000324960670333524
-0.000583823029546969 -0.000312448391114977
-0.000590254337865149 -0.000294885999288717
-0.000595175176165149 -0.000230422736014961
-0.000600081126219048 -0.000292631234809002
-0.000606157980466037 -0.000285736802950271
-0.000611359775895609 -0.000219927025157495
-0.000616397291407164 -0.000267990096861987
-0.000622961598051735 -0.000311691874549143
-0.000629682157063419 -0.00037688284070357
-0.000635545814396934 -0.000232935900034256
-0.000639856963787906 -0.000197666585460778
-0.000643854067953806 -0.000257590754512314
-0.000649385990833659 -0.000223530965660428
-0.000653406807673043 -0.000204339372407346
-0.000656534812737742 -0.000128829502531978
-0.000659980548883435 -0.000277751246761508
-0.000664889438489732 -0.000230232151469659
-0.000670297281684543 -0.000274557978274479
-0.00067597202548054 -0.000280859275953534
-0.000683586645532354 -0.000367615161251741
-0.00068939324654588 -0.000238743596996643
-0.000692657049356454 -8.44399092960803e-05
-0.000693185326105777 7.38395290083083e-05
-0.000689871850991107 0.000257061382113147
-0.000685125956719378 0.00026373093872815
-0.00067940634465715 0.000318975243607833
-0.000673502652102389 0.000259894005549107
-0.000669299240036993 0.000138094756080541
-0.000664657064734008 0.000336643348231143
-0.000657419220054672 0.000429204814641605
-0.000647398531136924 0.000579769143093152
-0.000636566467933379 0.000545146911371046
-0.00062723496686974 0.000427422934909609
-0.000619057570596257 0.000338354212354696
-0.000612206574247987 0.000273883971986563
-0.000607250540635132 0.000266229899328949
-0.000603929669453954 6.85300766080194e-05
-0.000603233180551835 2.10218768259268e-05
-0.000602026960797164 7.86477890670382e-05


==> sigma2.dat <==
X Y
1 0
0.998113060391505 -0.21946012224423
0.995833098758215 -0.215273790812511
0.993152618714111 -0.246387890522422
0.988314945659029 -0.68228384523444
0.981246579727758 -0.935704038040732
0.969971004133341 -1.44564918256827
0.957024875555351 -1.17636353722489
0.944590140388462 -1.26847127336911
0.93174504780689 -1.35081841395289
0.918362760825977 -1.3952716525219
0.905518318929549 -1.24339949218516
0.893510967131446 -1.27601542538937
0.879479968666791 -1.39585813876683
0.866491918972783 -1.19098972835374
0.854614415587282 -1.2168841457216
0.842847734802063 -1.32463099322083
0.829717383339346 -1.27048134481002
0.817842458552999 -1.24656994190303
0.806161442552241 -1.14904748386999
0.793924055150358 -1.13838469351405
0.781856714463384 -1.32591696850632
0.768402512617742 -1.31663712096169
0.75659850328107 -1.01866938967406
0.747736212275231 -0.872921986977641
0.738325575444783 -1.07644740493495
0.727165154683739 -1.19005823741243
0.715166141348803 -1.1867952754363
0.702439559798017 -1.33580137153398
0.689186241237723 -1.31768295466145
0.675283592220321 -1.44378302723021
0.662287018168525 -1.13236031885548
0.652477930055728 -0.768072575091296
0.645124534280017 -0.666498733051254
0.639003684592061 -0.577363073236371
0.633129177542351 -0.541531196383726
0.629064059932922 -0.26881268853281
0.626344409996122 -0.353906714644148
0.623602755727805 -0.243377194559326
0.620555425680353 -0.287831121743134
0.617480519211799 -0.308322708206217
0.613733415509647 -0.386586147490061
0.609845026216389 -0.56043546034718
0.603775057805497 -0.484816076551816
0.598703257405522 -0.489011883222039
0.594106432037948 -0.374915409303202
0.589808797478826 -0.528171952369666
0.584414359738175 -0.537469870263661
0.578304314812892 -0.577493941910471
0.573102021270567 -0.432066152935531
0.568586257633093 -0.493847121792997
0.564015708662775 -0.602853963643296
0.558504797157478 -0.623664624849953
0.5527150838526 -0.61585190938147
0.546620829467662 -0.64564246272393
0.540668518430585 -0.558590889927086
0.534829360050327 -0.582533671926301
0.529262409954241 -0.526918070994123
0.52327836891974 -0.604712760513991
0.517446479810965 -0.578874680524862
0.511401757447231 -0.650885329630152
0.504321521328731 -0.706364595416322
0.497288440114937 -0.691908113189088
0.49096707207222 -0.601195621285537
0.48527876357788 -0.551646058005127
0.479522216275538 -0.586543919735836
0.473932311004794 -0.614565605165054
0.468106325538045 -0.527222386082794
0.462769940059335 -0.543853279732983
0.457956975401077 -0.401018239038089
0.453793253443586 -0.400683144824416
0.450936435453912 -0.255335871909075
0.448958813531912 -0.116479752613596
0.447797494033246 -0.127299940515892
0.446647594012283 -0.159829889607437
0.445123498459411 -0.101194798056735
0.444684294507136 -0.0292905045643748
0.444142206328984 -0.0142498020477065
0.443909519304052 0.0690760658487854
0.445378529524499 0.167578951074136
0.447545361772849 0.29263207032795
0.44992479615509 0.13059087805162
0.451962393573153 0.238694554592493
0.454193543889157 0.228413398337554
0.455836835122553 0.126447924349946
0.45667824763872 0.0702658852338372
0.457062846573317 0.0030958463645089
0.457564827223495 0.116952492883842
0.458443717396184 0.110032803238135
0.459950354618326 0.191921582320166
0.46239771347118 0.237880898838595
0.464812681182867 0.186948543229156
0.466115506928452 0.063149826049672
0.466894856215454 0.0987190719391551
0.467703429729495 0.114400973530785
0.469349841101107 0.147945130496555
0.471012091452411 0.202323831071111
0.473276741717286 0.187483238860625
0.474876447428563 0.0713133280337839
0.475939103111448 0.186556462848375
0.478102203171078 0.272856579845241
0.480538577944525 0.223466481384705
0.482373697739272 0.063468321848097
0.482635819210701 0.0248668419291692
0.482521408415789 -0.0337020030993529
0.482153027493429 -0.0347467662865108
0.48193172664356 -0.0289712413079801
0.482234455999072 0.04443890781492
0.482905295233248 0.166990359996558
0.485521097650726 0.313830801451459
0.489026092861443 0.372864123715013
0.492574513182826 0.356373694213749
0.496122673450596 0.389940654642918
0.499742942527603 0.384723603711386
0.503581520511332 0.370773833738795
0.508271531784189 0.585577654705128
0.514216783890213 0.549684031163103
0.520191110699006 0.734905150076022
0.526873279694395 0.599622633150226
0.533700841635002 0.669363330696179
0.541260819057715 0.846004955522924
0.548793456791419 0.615934553253705
0.554572907138326 0.535188975391929
0.559790401844804 0.511197006692881
0.564537947375714 0.457492473689909
0.570574764753904 0.658339177632944
0.576958195362723 0.724093129299629
0.583616648154804 0.693322693131529
0.590400482080607 0.595391227885906
0.596924204171408 0.635406080177112
0.603746326489986 0.855525722388068
0.612390987167618 0.773388487696805
0.61934853069893 0.7115259842044
0.62580742534948 0.536644583069587
0.631122041556292 0.589643600972529
0.637116935307938 0.623745613894728
0.642509827109982 0.443471828079619
0.646906865179468 0.441033559043652
0.651838739861086 0.44950880137935
0.655808854295118 0.533887207264683
0.662020603711134 0.592897031285468
0.666886495997696 0.450956388732096
0.672309681818547 0.620680213323317
0.678768850796261 0.58468088653775
0.685028053295409 0.714390236883085
0.692344382679774 0.728688836236649
0.700238830013439 0.611512028846332
0.706854873579923 0.585612192644476
0.713074377608687 0.663509444225399
0.719570800686554 0.512616739705037
0.725030658723576 0.563741550026562
0.728551456184746 0.348091600569463
0.733329978287594 0.589491096827226
0.741032164834837 0.83064686052793
0.750790158929747 1.03634015133092
0.759828368212835 0.757457949304459
0.767186505974118 0.734328334436766
0.774440379877668 0.733981933218772
0.780921142709282 0.700891532911088
0.787647967316767 0.742449350365331
0.795326245761461 0.856273648217879
0.804401895880893 0.919188649395018
0.813940219437419 1.06375414385704
0.823886931515012 1.03364675882544
0.833682766705224 0.854521894131817
0.84200466140375 0.759091321527433
0.847970754901711 0.528317560601439
0.853599703586752 0.432399773720132
0.858390281879888 0.444241618743947
0.862901423144949 0.432375284526498
0.865433547731478 0.0561147357121503
0.86548663382523 -0.0151684363125844
0.863734642704501 -0.370915239296598
0.860860216689244 -0.267049162271805
0.859308296633958 0.0608298460562837
0.860296057352965 0.103307081010551
0.861210738729854 -0.0105352735073706
0.861305148403121 0.0433679680540531
0.861022494331616 0.0421602249711116
0.86149069575826 -0.00627866568859052
0.859387405680433 -0.365794069530524
0.855779684059397 -0.215484760169381
0.854113503240159 -0.0848235136112622
0.853967889244519 -0.0459419826401407
0.854091869585455 0.234842128986689
0.855881843982535 0.0663403176929449
0.857235783195937 0.110807126076361
0.857467606830319 -0.0410766502263172
0.856601640074744 -0.177942676329636
0.85592827865598 -0.045941691657276
0.854588514704773 -0.0813149636383187
0.852976837908463 -0.254769428183757
0.84874865203649 -0.576424104554075
0.843935884559796 -0.415421643939653
0.839363011440906 -0.416340636049406
0.835998839429054 -0.379245365652012
0.832105772042235 -0.391480119771054
0.82894044128712 -0.188364220415401
0.827799584060371 -0.139999203448807
0.826137599569092 -0.226494722637642
0.823714537204168 -0.220927973106638
0.821653798226403 -0.165239942090914
0.818989070327572 -0.454328968763295
0.814768495478747 -0.41958569028799
0.810849525904508 -0.379686601306419
0.80657429772834 -0.383185917914441
0.802123797590866 -0.360529748937791
0.799049005133296 -0.291494538692161
0.797892686188148 0.00397209498628713
0.798447559920154 0.0942484327934869
0.798109851088027 0.0173944620399904
0.797154213357824 -0.154706972601927
0.795210142523547 -0.190685947130934
0.792786797163557 -0.224816355303494
0.790191973590515 -0.241819671340037
0.787971531528494 -0.13649643659952
0.785342283908919 -0.315673998954069
0.782392048472321 -0.145781083445478
0.78023998289947 -0.292778348349215
0.777054166071905 -0.370031255817626
0.774855496144275 -0.0799512496950155
0.774951924138054 0.0618833778802728
0.776630376966577 0.4157566802124
0.780217775974336 0.29415945798796
0.78303955376295 0.180460712833868
0.7851605150075 0.183145917366133
0.787272629679868 0.173411266047963
0.788118018960173 -0.0737992753743308
0.788600738027742 0.0968972310209845
0.788238513548725 -0.1920206449569
0.786144007229298 -0.393911389018684
0.782886387594669 -0.370762649346783
0.779969446458278 -0.258704672177278
0.776512451847077 -0.338510154654283
0.774073578237512 -0.0415448152324088
0.77339894506311 -0.185889192500387
0.771413295675886 -0.174905761572924
0.769622533783763 -0.118869651165904
0.767960017225984 -0.122429140020945
0.766723206400274 -0.103526136353616
0.764774521384621 -0.454825088427623
0.76011652236485 -0.413911190934855
0.75682120980739 -0.40206181684213
0.752519560463215 -0.483804144899952
0.747345392850782 -0.668922110713499
0.740843175997894 -0.584212365772193
0.734789682044337 -0.538266497111805
0.728912885063585 -0.717010527211956
0.721911184480282 -0.60914900769446
0.715495646949545 -0.76483389141278
0.708765444143352 -0.681791285777042
0.701835334214786 -0.716866233897923
0.694448106119643 -0.734679087758862
0.686878616152325 -0.789531009603951
0.679312255269907 -0.603972554997167
0.673067999753474 -0.623430744197683
0.666595178412513 -0.75106407638468
0.660193763589855 -0.482862842133714
0.655209881053458 -0.478880766968331
0.649867467473092 -0.530597320062823
0.645409371768943 -0.300100311028592
0.642192113661081 -0.304744914736203
0.638430434064563 -0.429454813001679
0.634312171575839 -0.461373140964134
0.630076183474193 -0.270975886425881
0.625846170648624 -0.417794860928017
0.623036181932738 -0.254355339496358
0.620853095492345 -0.15624055333498
0.618514845092112 -0.172216063771734
0.617732268648847 -0.0693717666245384
0.617361850198094 0.0292704482381161
0.617766618001406 0.0879027733320108
0.618180827133518 0.0144452475619738
0.618429040343636 -0.0435974809934178
0.617682202200999 0.019089985306043
0.617567009685024 -0.112006672009078
0.615035033433221 -0.312129015484758
0.611934943914424 -0.257401794956304
0.608361707584704 -0.529954160500773
0.602926713293532 -0.580577944117815
0.59632364531399 -0.776385218427225
0.588878608062359 -0.801417900019351
0.580838423307048 -0.73341420241365
0.573553171781175 -0.642988848402509
0.565564800339436 -0.842080103015642
0.556874859109987 -0.894527429518673
0.548266678064272 -0.727702341598443
0.54192780674819 -0.610793171557142
0.535971171493692 -0.544899014590706
0.530776796903128 -0.502023821163891
0.525653337933313 -0.485130478065874
0.520904554069641 -0.498018704475309
0.516204230042958 -0.463365485339602
0.511913132576161 -0.362663755324488
0.509014109474348 -0.153857734641922
0.508024302905079 -0.0844423413745614
0.507744193463677 -0.0633887265688292
0.507460297788718 -0.0562558846112482
0.506779837207836 -0.0718700376967321
0.506295492886117 -0.11762500933367
0.504602929846399 -0.217683571897968
0.502523303888531 -0.228979848189946
0.500579991633077 -0.134978949641453
0.499101514647829 -0.11435450008473
0.498012330035838 0.000469500892763776
0.498135515368686 0.0553058689547528
0.498421596798667 -0.0640757508970438
0.497353519188595 -0.103045787836787
0.496820341044869 -0.00357692016711856
0.4962854051258 -0.148756494402286
0.494939878826428 -0.164622232251971
0.492823188027663 -0.257491119181095
0.490481567840424 -0.196531411742245
0.48874506568981 -0.161354563593576
0.487140850806238 -0.323151790269618
0.484127877328595 -0.375331733044881
0.480537824819583 -0.348261182305719
0.477553294490582 -0.268770272932889
0.476020666887886 -0.0946457528091758
0.475340416304082 -0.0657305407523782
0.473987466186411 -0.155615466136585
0.472771707250614 -0.122733210989543
0.471819868918009 -0.0834928264162245
0.470976413056169 -0.0996252458753252
0.47034074517342 -0.106508397729261
0.469163278442013 -0.182183269252773
0.467925917885735 -0.128705253805992
0.466823685068343 -0.113719587877862
0.466166454570968 -0.0172472864917707
0.465728590709884 -0.0243763783749392
0.466041078400742 0.040896674536673
0.46737654808675 0.207235117836882
0.469192294322544 0.153555365013749
0.470235219316528 0.111053788165354
0.471053545357508 0.0743134812129959
0.471461709188915 0.0547125184565751
0.472144947973381 0.0973543963578818
0.473065682738589 0.125212876759099
0.47437962979244 0.112005161912869
0.475660709783021 0.187933427175094
0.477665052159866 0.209728249946997
0.480149751871652 0.244730171777569
0.482448175646808 0.255953524300375
0.484736228784799 0.176682625683285
0.485517354430247 0.0479680304218776
0.486465803620441 0.124971687722326
0.487839883620543 0.218732989229584
0.490481727178031 0.281120121528901
0.493003099656597 0.279313531661674
0.496178995667565 0.269163902365534
0.499971493900708 0.468798091209636
0.504412960000784 0.348490441311833
0.507042724744426 0.231472012787646
0.509666346107093 0.257816862907019
0.512321253937497 0.317755043904066
0.515129937150712 0.399665088362861
0.519663983550006 0.434861868797897
0.524193670570665 0.533053508945394
0.528588049701464 0.389379094390471
0.533220069897601 0.551372481283043
0.539289466011729 0.523899740469291
0.544211214484353 0.665894136014572
0.551344799060782 0.710990528709039
0.557815044151967 0.659550331805714
0.564634764114273 0.689543047999653
0.570870524318556 0.517580226969244
0.575024838383637 0.307558035929263
0.577811653828969 0.28016019137236
0.580596900390355 0.175879448386523
0.583257292561315 0.242838018197251
0.583894359890782 -0.0418900525128656
0.583068797632732 -0.0823128314645029
0.582152911618298 -0.141911276145973
0.581494645953042 -0.0342795079469986
0.580617428927553 -0.110024905157449
0.57963776214912 -0.141849140171225
0.578792658534638 -0.0671024937669504
0.577678343259739 -0.0638228388637056
0.577251278624061 -0.081857030032608
0.575559005715196 -0.196507645503791
0.573658448385471 -0.110910679305508
0.573104956982153 0.0725998313624076
0.572986275035447 -0.0634693838339364
0.573154025580416 0.0200365241931101
0.573789816492689 0.144704083055549
0.576101692043274 0.191619069434389
0.577563045256549 0.168594703545816
0.579870998566559 0.225276709347808
0.583785796091034 0.411318414313014
0.58831742890941 0.504197749736531
0.593450667696509 0.624119271335921
0.598844455802846 0.515563314091451
0.604795982900475 0.644386922437047
0.612166977647462 0.707074416951612
0.620062143807997 0.829121649338455
0.627782896292544 0.682959828822454
0.634663643048869 0.604981429058121
0.64059818098697 0.63616505939752
0.647661471250375 0.663579789575146
0.654322389750897 0.641172440451732
0.66097328549748 0.601258480357095
0.666730186856478 0.448794634856376
0.670429173986634 0.443383604866157
0.675878666966777 0.552534969555711
0.682746565484506 0.740496470165529
0.689804266357214 0.780448377904183
0.697580277632163 0.850856297126058
0.70425770311692 0.559189229636589
0.708281952092109 0.286599664531152
0.711094019768374 0.198255528390831
0.713618777524744 0.270769995257532
0.716478137103861 0.266460485968326
0.719208516266577 0.373298082988326
0.723201292540476 0.517991995700073
0.728129687274942 0.372958071843352
0.731245964236742 0.170500732554712
0.733218225320916 0.237135659803782
0.735746787402012 0.249498969110261
0.739979083222021 0.586249199241249
0.746136636297991 0.551310537560398
0.752389097020209 0.656897384646285
0.757789277492014 0.295961344217026
0.760411952496141 0.182773939915604
0.761343521195025 0.0267779771772062
0.762252556417835 0.0413270566903939
0.761120684464868 -0.21710773198346
0.758775560445549 0.0176460636046018
0.758027298800112 -0.138295003367944
0.756793580948662 -0.175644076753473
0.754184234445768 -0.203314116851453
0.75143687596596 -0.401857707624462
0.746869029923934 -0.497742290239957
0.741556914422804 -0.558678524525557
0.737108022027318 -0.262956937172179
0.733632866118867 -0.217014214386302
0.733124937472531 0.0110376134841207
0.734310868524701 0.0915277194734343
0.734542246476297 0.00783039299293585
0.734031434790676 0.0322535722108505
0.734989002280917 0.190693204060029
0.735871171383932 -0.00545303833404704
0.735877474002101 0.0118061795222225
0.734716332009316 -0.180213049789436
0.73457748523955 0.0428389045212814
0.734894901599701 0.0198949766529883
0.734936012674728 0.134105385852089
0.73585192944959 0.0330981506310423
0.73644870044295 0.0659925603830763
0.736784996206878 0.084444251722464
0.737174912399326 0.103786777968108
0.73906654732747 0.216973985306209
0.740861808549887 0.263883834452544
0.743264258253662 0.157961546271733
0.74540018698774 0.302356079572885
0.747602677002017 0.0919107029521607
0.748981041104937 0.185736615201879
0.751576362867531 0.178028958195123
0.753126186046917 -0.0113513267525363
0.753025166265451 -0.0339202813473376
0.753284458579431 0.0235987506479438
0.753993727145383 0.116673461618651
0.754728300144859 0.193715600937885
0.755194069632056 -0.0374035775596066
0.754629483833036 -0.0412761072243394
0.754304731756526 -0.0426728959282435
0.753959819694849 -0.0544924827845467
0.755056282463967 0.0624928283770907
0.754988104261571 -0.0675899525262564
0.753228887037693 -0.394711371263114
0.748783727862635 -0.568455351786242
0.742113407217364 -0.582185244842897
0.735500391384012 -0.688573189473729
0.728224316010263 -0.706435372702341
0.721997731705364 -0.805951107199209
0.713732761945064 -0.896113095857637
0.704596322924466 -0.832801905607623
0.695808311052856 -0.930403836585115
0.687276558539861 -0.739483343178563
0.68009972358272 -0.678542053989655
0.673211841134917 -0.708079430181431
0.667074741852398 -0.57943484889915
0.660046342724578 -0.840413753677348
0.651608362318141 -0.876482509658672
0.642311383810841 -0.844994202691747
0.633206722175049 -0.898064262527846
0.624761047845762 -0.805224752382584
0.617014242771126 -0.722198703073681
0.608687211051577 -0.870811758176936
0.600061706299906 -0.757840431108505
0.592766319732757 -0.664281408907728
0.58556431226243 -0.718640665086126
0.577930311990171 -0.729300356065285
0.570842919839355 -0.609041139584377
0.56502825773918 -0.609658462520896
0.559821952899605 -0.521616826184306
0.55406263520672 -0.520288700029416
0.549148631863564 -0.529272961466669
0.543453740063325 -0.566905551200401
0.538390663956766 -0.409349800552189
0.534172213932851 -0.48435722136286
0.528909932014049 -0.542748176761268
0.524201938995177 -0.356811594410888
0.520591504391624 -0.330661685045209
0.517305987542497 -0.33569356786475
0.513663100503913 -0.417105919584205
0.50910851854357 -0.408398292826207
0.504829062192618 -0.479630760989085
0.500372165630106 -0.462621611683131
0.495430716477061 -0.550972388789472
0.49053641361814 -0.370433303047932
0.486705153031036 -0.358104178701996
0.483330749006156 -0.301983834589524
0.480258300635815 -0.345149697390949
0.476033721934429 -0.413530120431699
0.470848969521585 -0.605553404635751
0.464644970349959 -0.663722708751653
0.457976419872417 -0.673933497898183
0.451172302681174 -0.638971454647754
0.444918966351055 -0.558205445133233
0.439970208635803 -0.495946391272008
0.435585468593116 -0.399699081461443
0.431524708309828 -0.421208229679361
0.427429451539513 -0.425373312600463
0.422675309130949 -0.50759333869431
0.417480705755578 -0.468642586667303
0.412743348126611 -0.508909221163984
0.40780858419378 -0.524032783392592
0.402332282524285 -0.602701847810969
0.396436594466675 -0.607036362818017
0.390696984910115 -0.556073623858175
0.384879663307252 -0.522213502780888
0.379502704052007 -0.484160706227832
0.374619302589044 -0.460149180848151
0.370629044315604 -0.347202604226344
0.367396169239911 -0.320356050123269
0.363583150084844 -0.425887764792241
0.359124999599967 -0.44659067363997
0.354811072185941 -0.498364793275071
0.349395763658185 -0.541629597322509
0.343852698904102 -0.608166331907731
0.337583637098744 -0.627751769049834
0.331364748773226 -0.691513205970175
0.323947820291949 -0.734713274348077
0.316653466746647 -0.723091250120268
0.309112926236497 -0.742056878253592
0.302048060572182 -0.726777583031431
0.294952015918094 -0.681245418619655
0.287996783173296 -0.702729398814466
0.280544281794329 -0.761384429256809
0.273114192852932 -0.741051745374586
0.2652833690574 -0.793085672204112
0.258076573254861 -0.664638096097751
0.251654076649899 -0.615346557672886
0.245296654991056 -0.600444528967321
0.239216791011488 -0.643478458216919
0.232870688069794 -0.64338467165448
0.226391770507812 -0.681988480744779
0.219336852883125 -0.728840549695481
0.212117033058258 -0.696685059760097
0.204766356689828 -0.735508527134244
0.197388767874335 -0.730966588453501
0.189925070256369 -0.727649638900641
0.182205203663935 -0.820273422804137
0.173933134048952 -0.826663490998719
0.165710522080745 -0.805926799766988
0.157311107427544 -0.870384857121834
0.148967309719937 -0.808413124292174
0.141126626165907 -0.775506018255984
0.13319754914054 -0.805673352216587
0.125317836224428 -0.766784181641617
0.11755414237216 -0.775216075747567
0.109795922524117 -0.760588216276195
0.102520230674686 -0.700501061643927
0.0954924184253697 -0.705578170639263
0.08833260106718 -0.708196533673886
0.0812383774400141 -0.713508231231055
0.0741125938458116 -0.69830530699395
0.0672615573102043 -0.676856046002552
0.0605864188856003 -0.664367663631941
0.053917488712795 -0.670654954141044
0.0473411394995594 -0.651721882405042
0.0408949604191313 -0.642954232399088
0.0344911118445511 -0.634813440671185
0.0281804823128254 -0.6284843031645
0.0219392412231939 -0.620449685804839
0.0157462059621537 -0.611573573369379
0.00963011521498189 -0.609761220616963
0.00355725992795234 -0.603772912067155
-0.00245416046262571 -0.598120537094207
-0.00840783847347353 -0.591877033990612
-0.0143075227965057 -0.584741190664717
-0.0201429906931246 -0.58480861565674
-0.0259710147854093 -0.58160506835964
-0.0317890329577196 -0.583967461257566
-0.0376210300709696 -0.583629240596498
-0.0433892679512021 -0.575439204157901
-0.0491228839362699 -0.568526134938139
-0.0547447091234317 -0.560169463709721
-0.0604512943013425 -0.582356679315624
-0.0662989937338723 -0.587084201768312
-0.0721899487132633 -0.5849065996324
-0.0780524198481905 -0.58199820188344
-0.0839074021918665 -0.596363441348439
-0.0897232577398213 -0.571518956909503
-0.0953516928422959 -0.574731887784691
-0.10117857695053 -0.572824864916517
-0.106854437803407 -0.557315854626477
-0.112259117757644 -0.52884017606091
-0.11740153918024 -0.495597469928369
-0.122370489435253 -0.493599952730655
-0.127295544243878 -0.495824594352139
-0.132204431681064 -0.498812332795032
-0.137378546393563 -0.532838949949297
-0.142696372236093 -0.53730908206345
-0.14782308467619 -0.492746483466588
-0.152972081961323 -0.567587005769189
-0.158565345428342 -0.537857618279595
-0.164083004507378 -0.578725181084468
-0.169821436214993 -0.561405322794198
-0.175347619954371 -0.562307777228246
-0.180904510714358 -0.565645909073983
-0.186072099798514 -0.466821162280876
-0.190707704376646 -0.504533456993651
-0.195998935333092 -0.545146238626221
-0.201534007501948 -0.576776595045643
-0.207146387575163 -0.585844570067543
-0.213079260507688 -0.612152663061307
-0.219024319656259 -0.546346284106345
-0.224545941181274 -0.544653835908809
-0.229858506225555 -0.51032735182666
-0.234876666929649 -0.455657230006605
-0.239771984127015 -0.472887275162716
-0.244156677239715 -0.393158438064142
-0.248036806925377 -0.301283910854855
-0.251436944631833 -0.335892875253079
-0.254765174984213 -0.36588475905006
-0.258302678311783 -0.347852251596293
-0.261589317581734 -0.349942740005299
-0.265196895400874 -0.358523629449182
-0.268897944386113 -0.408853150598932
-0.273292424985539 -0.481542528698223
-0.278156709841783 -0.493019208212932
-0.2825819273184 -0.383846088394483
-0.285924015349734 -0.290135654536775
-0.288645982989379 -0.22611572614707
-0.291306797076017 -0.27557572572078
-0.294101580008377 -0.257137877038056
-0.295923599762201 -0.172757962265434
-0.297918568535757 -0.179197909037628
-0.300331185482611 -0.281133575040482
-0.30346210656658 -0.3185096223745
-0.307280436252099 -0.404469879032238
-0.31150690349674 -0.434338864696314
-0.315699998149278 -0.468110295020725
-0.320218199351133 -0.509535101120486
-0.325584408993979 -0.555388883139138
-0.331361790709529 -0.563381463463045
-0.336855439234286 -0.610016915242868
-0.343068347064717 -0.631565938646977
-0.349198596866395 -0.562227883853404
-0.355342381653674 -0.673716171117283
-0.362096485769017 -0.572640353936183
-0.367682410663359 -0.578679769198791
-0.373828428897944 -0.696931262719552
-0.381303722950876 -0.796992590464967
-0.388796577218673 -0.764089744533664
-0.39618392487888 -0.797690134614131
-0.403977215626873 -0.804097163234671
-0.412119112254723 -0.877337618026072
-0.421517120457922 -0.932167507702646
-0.431260932246846 -0.998670567424893
-0.441407789456602 -1.0661724344616
-0.452302822940876 -1.04240440906969
-0.463085554896654 -1.10840820065491
-0.473747291816418 -1.08985369862415
-0.483727267210603 -0.879125258622018
-0.492918271511551 -0.915108514743156
-0.502638240461929 -1.0407880366806
-0.512519804030603 -0.981474777190516
-0.52271062406311 -1.01797510511035
-0.532421029852654 -0.968268040323094
-0.542714818769057 -1.0829033511396
-0.553753317800386 -1.06553214700021
-0.563141031029896 -0.875478231040178
-0.571162791573742 -0.721160983159552
-0.580810296356194 -1.04866590148008
-0.591496692050072 -1.16513490123793
-0.603006968204307 -1.12205818020454
-0.613013636293693 -0.983555750455708
-0.623463635866426 -1.06864434823225
-0.634390142768329 -1.07136660804189
-0.644966834029869 -1.01330560981575
-0.655213771023492 -0.893180455169812
-0.662454650326801 -0.62988121773041
-0.668270963681649 -0.456979963773019
-0.673032287409484 -0.510003125295672
-0.67716397223718 -0.429317504677647
-0.680988371871998 -0.409038597408521
-0.684982363093892 -0.237081457341069
-0.686806149010099 -0.190029323699703
-0.689527144374471 -0.357212639484081
-0.693151589294275 -0.330562085343032
-0.696311498093829 -0.2976380382255
-0.699185676063577 -0.238284087667542
-0.702466845873463 -0.445151450587819
-0.706266761895559 -0.559377912965651
-0.712746495725873 -0.659309259542177
-0.719985135285291 -0.864925251058548
-0.728308593770615 -0.907346212617505
-0.735916786538812 -0.692243053115249
-0.743468444029943 -0.768605854058022
-0.750037264536243 -0.424675708593622
-0.755875572296767 -0.581565855694674
-0.762031353107137 -0.596814854568566
-0.768706106950378 -0.69842870159608
-0.775552767301404 -0.889399304620374
-0.783275039422932 -0.654118130882183
-0.789480640685907 -0.518934829090825
-0.793896028108926 -0.523379074353021
-0.799313216419644 -0.533629701012995
-0.804971957877867 -0.615071196565889
-0.81261976790161 -0.974473101702086
-0.821404299172921 -0.833914052116341
-0.831038612234628 -1.19061380033289
-0.842098955311008 -1.04642284556561
-0.852812272949363 -1.08978242369881
-0.86430855063873 -1.14107095211812
-0.875512743499234 -1.01665488336998
-0.88539562098717 -0.980273283348267
-0.894944563484289 -0.99359594537184
-0.905267228652545 -1.01193801940661
-0.915911125108907 -1.21678309690821
-0.928406689506401 -1.37399610125049
-0.94329321647463 -1.66785842935364
-0.960435068139404 -1.790196965748
-0.978487553496904 -1.77766746101541
-0.997508039696882 -1.95404626958503
-1.01777194203146 -2.09819794247368
-1.03857353400524 -2.04405402304769
-1.05840886492471 -2.03755496556869
-1.07831853511592 -2.11195103872926
-1.09797393650074 -1.805589383911
-1.11475523857009 -1.67392119271371
-1.13025165462118 -1.62958618546566
-1.14540606918157 -1.5508294613585
-1.16006481254205 -1.35971264829257
-1.17336841837764 -1.20551954077528
-1.18572879524398 -1.16772224065882
-1.19790243582753 -1.44003471863605
-1.21435052326252 -1.71600931495178
-1.23023313308517 -1.51083617016568
-1.24384696220631 -1.26702640842996
-1.25626267330075 -1.07296264630327
-1.26510161373747 -0.708648655688696
-1.27190636297794 -0.676038007598611
-1.28004457227838 -1.0333621007017
-1.2884036113522 -0.791118027795606
-1.29518087590771 -0.573838982866522
-1.29970667554922 -0.508081188820464
-1.30510615320849 -0.832789606478929
-1.31449050263348 -0.958930074111584
-1.32511603765431 -1.09412450227411
-1.33624011508257 -1.12052844915268
-1.34546514245507 -0.733609435628027
-1.35174967819829 -0.456791043965534
-1.35650396511477 -0.434877453620753
-1.36138473685368 -0.329279119121219
-1.36528870681898 -0.283845804872796
-1.36635298680465 -0.0260231943059146
-1.36748869701415 0.0351227399464739
-1.36536501976821 0.354502052083108
-1.36121288616104 0.482232010820611
-1.35786388121114 0.231319957816261
-1.35364064627945 0.21051659921663
-1.35050419838843 0.327313351369726
-1.34847098715541 0.216892577655084
-1.3425957409722 0.823772594298304
-1.33346025726983 0.711568628914945
-1.32614609591773 0.727292560916218
-1.3211325537618 0.479698312846636
-1.31709394372168 0.254217607171203
-1.31436066641321 0.282427339857742
-1.31019306336491 0.667808663773952
-1.30243518784233 0.886537485479349
-1.29195466262682 1.13292903616461
-1.28057282252144 1.12914121151481
-1.26730097419644 1.62832112403175
-1.25271290357642 1.43638235286278
-1.23863492109215 1.33348334198672
-1.22698115748893 1.17564368544784
-1.21474706015855 1.35177801345087
-1.19926446875813 1.45570686868111
-1.18439794668809 1.39269049873114
-1.1707889628722 1.24145714884693
-1.16007460359934 0.929518716149938
-1.15143474803787 0.844988577977313
-1.14184638393965 1.08464956396653
-1.13163355921806 1.10280408995586
-1.1180670681661 1.53040554879258
-1.10093007184523 1.78416854209301
-1.08500522206365 1.40085133451139
-1.0720120553066 1.26587375534093
-1.06345313454508 0.46921829147909
-1.05863362799728 0.514277349774083
-1.05394327208209 0.475604633234701
-1.05181895733668 0.135204013055491
-1.05034449207939 0.197788357562623
-1.04928869129663 0.0188987116924484
-1.04940221875324 -0.0411339018117126
-1.05106462765356 -0.275834993371646
-1.0545972667378 -0.471129511532316
-1.05975051901687 -0.592408800179124
-1.06585774322769 -0.809770544311324
-1.07389110703017 -0.784332395642159
-1.08073925270129 -0.583658602847588
-1.08527289746088 -0.312021902318243
-1.08775159043294 -0.314788925428953
-1.09178262502338 -0.553166513097634
-1.097584451479 -0.467961271822294
-1.10200916302586 -0.494642091015915
-1.10667346885858 -0.33771227031795
-1.11050627195215 -0.49442816880923
-1.11615636905607 -0.374413759316954
-1.11771749327279 -0.170988356375578
-1.11988730891799 -0.308595052105054
-1.12286536315847 0.0534953940269156
-1.121437002011 0.188090873960327
-1.11966542313884 0.240495930165282
-1.11691384356724 0.200826331688412
-1.11529057608595 0.14818227241885
-1.11529272865564 -0.143663249291324
-1.11606305831402 0.0407490829096766
-1.11679799199713 -0.180403627368266
-1.11997456318991 -0.393975126042649
-1.12396067685593 -0.433387758802873
-1.12669851169062 -0.147946413632148
-1.12699915877787 -0.0992927952324982
-1.1292229685775 -0.433812089319249
-1.13178368504018 -0.0352687963353765
-1.13238997665322 -0.00306428363823391
-1.12977928053049 0.497623468508789
-1.12592818965682 0.356554750721255
-1.12355751907578 0.192725632246134
-1.12053729211635 0.408568947738787
-1.11529393183239 0.398428619447476
-1.11276453365521 0.193508600723349
-1.11103914483541 0.0697490509235723
-1.10866251739021 0.413943941722913
-1.10347737674752 0.49298345848089
-1.10060452097788 0.237339541840191
-1.09727544932608 0.348800229741092
-1.09441678257292 0.271880702824668
-1.09159863605272 0.277520002546902
-1.0882950170075 0.35959432834408
-1.08578232731411 0.308994725565875
-1.0836494616907 0.254276829593772
-1.08075986946147 0.0704219814035049
-1.08044194529692 0.121052133941113
-1.07781564416654 0.376019741958484
-1.07424634192533 0.460483789835684
-1.06989729275731 0.472017941986337
-1.06592060577662 0.263306163965961
-1.06563065334704 0.15625573790692
-1.06410029194603 0.242162362751228
-1.063331306166 -0.144314475686407
-1.06427914211914 -0.00973014425229887
-1.06508195551463 -0.0497027041070406
-1.06670570085839 -0.202739462664836
-1.06813007558345 0.044948399115669
-1.06872892662149 0.0120732378603155
-1.06877944829776 -0.244562793579884
-1.06892796907435 0.177439761382258
-1.06644144048827 0.330139622227275
-1.06506596049795 -0.145817390040909
-1.06896375692882 -0.573665309407864
-1.07381681319664 -0.539751664294861
-1.07896728915829 -0.69009228996043
-1.08529090037663 -0.545026709756077
-1.09214267887422 -0.986991508805021
-1.10174677948697 -0.809959116203558
-1.11061136751555 -1.15970567356211
-1.12111023378888 -1.10927989535439
-1.13197369081418 -1.06518814817756
-1.14216734495936 -0.996117582580138
-1.15074576949099 -0.706671881802163
-1.15932833331157 -1.03473597577884
-1.16969669106196 -1.313308850368
-1.18346544706808 -1.30788303230468
-1.19624330781292 -1.05712066926972
-1.20719825553989 -1.28254523710642
-1.21985438295962 -1.31682350052282
-1.23267678649876 -0.975217067341665
-1.24085618286819 -0.853913820462867
-1.24812939425202 -0.512745526220061
-1.25143813752085 -0.421440770484052
-1.25677834985937 -0.638455909433711
-1.26207783911328 -0.776359406463132
-1.26940670949083 -0.668368942923117
-1.27755956850658 -1.10128934589838
-1.28717566246279 -0.849666519957341
-1.29602595549438 -0.971768041131355
-1.3049759262608 -0.892092674264151
-1.31463376534624 -0.84946530173817
-1.32199186982183 -0.810581610918247
-1.33016086599602 -0.954933903280688
-1.33899277062683 -0.834617085402367
-1.34876470817812 -1.14117953945311
-1.35978349335858 -0.781197801865103
-1.37010012484402 -1.01312253279216
-1.38101172941778 -0.961727374231586
-1.3890772487863 -0.91976290229225
-1.39948593430953 -1.25819225631293
-1.41346313813427 -1.49912598266254
-1.42671452505065 -1.22923504805073
-1.43937902405015 -1.0567539431192
-1.447830585512 -0.687188974999048
-1.45708801550778 -1.11016092241657
-1.46992808555001 -1.29768563849921
-1.48265079311207 -1.08111756898175
-1.49250491847092 -0.813202004298766
-1.5008980458509 -0.965905491054001
-1.50999810425459 -0.721566588569796
-1.51916728081896 -0.881914682785915
-1.52796965172024 -1.00764364732586
-1.53740744387366 -1.0097584128409
-1.54940577879533 -1.61603508794914
-1.56208685882081 -1.20920814515511
-1.57573023148624 -1.50739870725457
-1.59065916813542 -1.63448414643209
-1.61139298342444 -2.34875243975973
-1.63611278911821 -2.83644280761242
-1.66224215972129 -2.47988846916998
-1.68777271830155 -2.74230137407657
-1.71444064241253 -2.42921039396959
-1.73904757661389 -2.45486774125965
-1.76398094567941 -2.83264166512949
-1.79267137812125 -2.85319815318315
-1.82285786474853 -2.6055417942453
-1.84727327080557 -2.52836343858829
-1.87158635176501 -2.46007758657569
-1.89456201877704 -2.17426560211224
-1.9163272315666 -2.28836095390839
-1.93880163479318 -1.83681779053071
-1.95625020360831 -1.39860106703804
-1.97185241340849 -1.70970226583015
-1.9870001981795 -1.21312368576617
-1.99695612997398 -0.924592211261702
-2.00817783565446 -1.400805283774
-2.0205059809663 -0.916332141648128
-2.03012543171566 -1.04419222669414
-2.03661554764503 -0.603153495337547
-2.04653231459554 -1.42459254819145
-2.05798085722584 -0.960559266745972
-2.07264270300496 -1.79024786467052
-2.09110186651793 -2.01160581088595
-2.11117266137295 -1.84242157457962
-2.13187396313773 -1.8914566712918
-2.15227762656298 -2.13092815126777
-2.17311436129667 -2.12550055299647
-2.19473249823605 -2.07471407247478
-2.21739259700268 -2.34765444019083
-2.23911605678666 -1.86378069047402
-2.25830575705832 -2.0592115064744
-2.28041533126695 -1.89428981419153
-2.30183110639454 -2.07043567939471
-2.32326964267027 -2.09261792213482
-2.34063337817167 -1.43520423843838
-2.35453976750256 -1.36376373167376
-2.36886479169883 -1.94887856992068
-2.39106369821171 -2.53122057328408
-2.41796106855107 -2.91470351909275
-2.44852874076508 -2.96829111941108
-2.47529849143779 -3.00338335864918
-2.50613049477012 -3.17917076576021
-2.53655221051642 -3.01462008626524
-2.56819688651123 -3.17255539492507
-2.60362795230539 -3.95785985869108
-2.63870581127989 -3.30655668967518
-2.66728747699546 -2.71187921434329
-2.69463241228047 -3.02630528777668
-2.72472244198745 -2.43834687205509
-2.74453043323814 -1.84592340559144
-2.75842860020917 -0.951050068187095
-2.77221595511373 -1.42562310179941
-2.78620321116784 -1.40248447658469
-2.79848529958917 -0.75316970985733
-2.80947640703789 -1.00987200578683
-2.81752183055767 -0.549505104205825
-2.82775315602343 -1.36290615627715
-2.83922017598339 -1.5241688025059
-2.85266302010445 -0.249859250928556
-2.85237494935517 0.647807597440164
-2.85303814133787 -0.301633735260353
-2.86009894919855 -0.36875075279505
-2.8648020106552 -0.783717533699637
-2.87382624280732 -1.46765291539547
-2.89067601320175 -1.83089865076618
-2.90869415742978 -1.54346710027773
-2.92165448417597 -1.31661026942048
-2.9314952501752 -0.518010642182781


==> xidata.dat <==
Var1 Var2
0 0
0.00700700700700701 7.84064475172172e-14
0.014014014014014 1.56937670354785e-13
0.021021021021021 2.35718768016686e-13
0.028028028028028 3.14875489527703e-13
0.035035035035035 3.94534561082804e-13
0.042042042042042 4.7482401717775e-13
0.049049049049049 5.55873536405555e-13
0.0560560560560561 6.37814783124234e-13
0.0630630630630631 7.2078175622773e-13
0.0700700700700701 8.04911146283638e-13
0.0770770770770771 8.90342702339117e-13
0.0840840840840841 9.77219609739986e-13
0.0910910910910911 1.06568888035753e-12
0.0980980980980981 1.1559017566741e-12
0.105105105105105 1.24801413124133e-12
0.112112112112112 1.34218698309466e-12
0.119119119119119 1.43858683278593e-12
0.126126126126126 1.53738621778067e-12
0.133133133133133 1.63876419006068e-12
0.14014014014014 1.74290683787503e-12
0.147147147147147 1.8500078336952e-12
0.154154154154154 1.96026901055113e-12
0.161161161161161 2.073900969059e-12
0.168168168168168 2.19112371759484e-12
0.175175175175175 2.31216734822549e-12
0.182182182182182 2.43727275117768e-12
0.189189189189189 2.56669237080946e-12
0.196196196196196 2.70069100624865e-12
0.203203203203203 2.83954666007592e-12
0.21021021021021 2.98355143866541e-12
0.217217217217217 3.13301250804494e-12
0.224224224224224 3.28825310941175e-12
0.231231231231231 3.44961363873188e-12
0.238238238238238 3.61745279516941e-12
0.245245245245245 3.7921488034342e-12
0.252252252252252 3.97410071550636e-12
0.259259259259259 4.1637297975964e-12
0.266266266266266 4.3614810086305e-12
0.273273273273273 4.56782457701695e-12
0.28028028028028 4.78325768295342e-12
0.287287287287287 5.00830625407879e-12
0.294294294294294 5.24352688285888e-12
0.301301301301301 5.48950887473358e-12
0.308308308308308 5.74687643673426e-12
0.315315315315315 6.01629101702519e-12
0.322322322322322 6.29845380662049e-12
0.329329329329329 6.59410841539613e-12
0.336336336336336 6.90404373545013e-12
0.343343343343343 7.22909700587766e-12
0.35035035035035 7.57015709412096e-12
0.357357357357357 7.92816801023699e-12
0.364364364364364 8.30413267170814e-12
0.371371371371371 8.69911693780396e-12
0.378378378378378 9.11425393400241e-12
0.385385385385385 9.55074868860204e-12
0.392392392392392 1.0009883105412e-11
0.399399399399399 1.04930212983099e-11
0.406406406406406 1.10016153155166e-11
0.413413413413413 1.15372112836696e-11
0.42042042042042 1.21014560041905e-11
0.427427427427427 1.26961040370695e-11
0.434434434434434 1.3323025310016e-11
0.441441441441441 1.39842132940174e-11
0.448448448448448 1.46817937896709e-11
0.455455455455455 1.54180343722823e-11
0.462462462462462 1.61953545476426e-11
0.469469469469469 1.70163366746583e-11
0.476476476476476 1.78837377156255e-11
0.483483483483483 1.88005018799546e-11
0.49049049049049 1.97697742325966e-11
0.497497497497497 2.07949153443264e-11
0.504504504504504 2.18795170674607e-11
0.511511511511512 2.30274195275517e-11
0.518518518518518 2.42427294291721e-11
0.525525525525526 2.55298397821302e-11
0.532532532532533 2.68934511633925e-11
0.53953953953954 2.83385946397061e-11
0.546546546546547 2.98706564864755e-11
0.553553553553554 3.14954048499338e-11
0.560560560560561 3.32190185121304e-11
0.567567567567568 3.50481179318487e-11
0.574574574574575 3.69897987493418e-11
0.581581581581582 3.9051667958854e-11
0.588588588588589 4.12418829703959e-11
0.595595595595596 4.35691938012916e-11
0.602602602602603 4.60429886587511e-11
0.60960960960961 4.86733431973044e-11
0.616616616616617 5.14710737595268e-11
0.623623623623624 5.44477949352651e-11
0.630630630630631 5.76159818037756e-11
0.637637637637638 6.0989037254956e-11
0.644644644644645 6.45813648205427e-11
0.651651651651652 6.8408447483892e-11
0.658658658658659 7.24869329781557e-11
0.665665665665666 7.68347261275764e-11
0.672672672672673 8.14710888355728e-11
0.67967967967968 8.64167483767261e-11
0.686686686686687 9.16940147080212e-11
0.693693693693694 9.73269075782922e-11
0.700700700700701 1.03341294284182e-10
0.707707707707708 1.09765038996671e-10
0.714714714714715 1.16628164664851e-10
0.721721721721722 1.23963028593897e-10
0.728728728728729 1.31804512892708e-10
0.735735735735736 1.40190231094316e-10
0.742742742742743 1.49160752369693e-10
0.74974974974975 1.5875984488401e-10
0.756756756756757 1.69034739984692e-10
0.763763763763764 1.80036419063932e-10
0.770770770770771 1.91819925105876e-10
0.777777777777778 2.04444701111855e-10
0.784784784784785 2.17974957797247e-10
0.791791791791792 2.32480073172489e-10
0.798798798798799 2.48035026860126e-10
0.805805805805806 2.64720872261625e-10
0.812812812812813 2.82625249974045e-10
0.81981981981982 3.0184294616993e-10
0.826826826826827 3.22476499996562e-10
0.833833833833834 3.44636864425761e-10
0.840840840840841 3.68444125395909e-10
0.847847847847848 3.94028284537056e-10
0.854854854854855 4.21530111261794e-10
0.861861861861862 4.5110207054295e-10
0.868868868868869 4.82909333288497e-10
0.875875875875876 5.17130876869766e-10
0.882882882882883 5.53960684065662e-10
0.88988988988989 5.93609049460058e-10
0.896896896896897 6.36304003177395e-10
0.903903903903904 6.82292862770791e-10
0.910910910910911 7.31843925094676e-10
0.917917917917918 7.85248311109409e-10
0.924924924924925 8.42821977787536e-10
0.931931931931932 9.04907912630769e-10
0.938938938938939 9.71878527775022e-10
0.945945945945946 1.04413827226989e-09
0.952952952952953 1.12212648288326e-09
0.95995995995996 1.20632049571595e-09
0.966966966966967 1.29723904303132e-09
0.973973973973974 1.3954459620308e-09
0.980980980980981 1.50155424485545e-09
0.987987987987988 1.61623046189044e-09
0.994994994994995 1.74019959351621e-09
1.002002002002 1.874250308814e-09
1.00900900900901 2.01924073342324e-09
1.01601601601602 2.17610475279679e-09
1.02302302302302 2.34585890153967e-09
1.03003003003003 2.52960989438986e-09
1.03703703703704 2.72856285974456e-09
1.04404404404404 2.94403034250075e-09
1.05105105105105 3.17744214941431e-09
1.05805805805806 3.43035611724457e-09
1.06506506506507 3.70446989170136e-09
1.07207207207207 4.00163381371563e-09
1.07907907907908 4.32386501889059e-09
1.08608608608609 4.67336286623294e-09
1.09309309309309 5.05252582350903e-09
1.1001001001001 5.46396994890966e-09
1.10710710710711 5.91054912225442e-09
1.11411411411411 6.39537719383234e-09
1.12112112112112 6.9218522352959e-09
1.12812812812813 7.49368309493775e-09
1.13513513513514 8.11491847934253e-09
1.14214214214214 8.78997880498879e-09
1.14914914914915 9.52369108706733e-09
1.15615615615616 1.03213271587878e-08
1.16316316316316 1.11886455429909e-08
1.17017017017017 1.21319373292156e-08
1.17717717717718 1.31580764437671e-08
1.18418418418418 1.42745747380761e-08
1.19119119119119 1.54896423620832e-08
1.1981981981982 1.68122539348546e-08
1.20520520520521 1.82522210745565e-08
1.21221221221221 1.98202719046948e-08
1.21921921921922 2.15281382136544e-08
1.22622622622623 2.33886510105512e-08
1.23323323323323 2.54158452928203e-08
1.24024024024024 2.76250749204153e-08
1.24724724724725 3.00331385786808e-08
1.25425425425425 3.26584179076168e-08
1.26126126126126 3.5521028980205e-08
1.26826826826827 3.86429884276039e-08
1.27527527527528 4.20483956353275e-08
1.28228228228228 4.57636325730592e-08
1.28928928928929 4.98175829727181e-08
1.2962962962963 5.42418727360432e-08
1.3033033033033 5.9071133635714e-08
1.31031031031031 6.43432925744256e-08
1.31731731731732 7.00998888860458e-08
1.32432432432432 7.63864224038452e-08
1.33133133133133 8.32527352848257e-08
1.33833833833834 9.07534308685539e-08
1.34534534534535 9.89483331660422e-08
1.35235235235235 1.07902990921731e-07
1.35935935935936 1.17689230572353e-07
1.36636636636637 1.28385762843533e-07
1.37337337337337 1.40078848181823e-07
1.38038038038038 1.52863026720121e-07
1.38738738738739 1.66841919022263e-07
1.39439439439439 1.82129104452267e-07
1.4014014014014 1.9884908467017e-07
1.40840840840841 2.17138340474852e-07
1.41541541541542 2.37146491000321e-07
1.42242242242242 2.59037565131997e-07
1.42942942942943 2.82991395950187e-07
1.43643643643644 3.09205150036652e-07
1.44344344344344 3.37895004604927e-07
1.45045045045045 3.69297986644477e-07
1.45745745745746 4.03673989612464e-07
1.46446446446446 4.41307984674932e-07
1.47147147147147 4.82512445102938e-07
1.47847847847848 5.27630004180533e-07
1.48548548548549 5.77036368893609e-07
1.49249249249249 6.31143513755988e-07
1.4994994994995 6.90403181406598e-07
1.50650650650651 7.55310719096572e-07
1.51351351351351 8.26409282895012e-07
1.52052052052052 9.04294444396928e-07
1.52752752752753 9.89619237937611e-07
1.53453453453453 1.08309968982702e-06
1.54154154154154 1.18552087494061e-06
1.54854854854855 1.29774355016588e-06
1.55555555555556 1.4207114187354e-06
1.56256256256256 1.55545908440851e-06
1.56956956956957 1.70312075982804e-06
1.57657657657658 1.86493979921167e-06
1.58358358358358 2.04227913187822e-06
1.59059059059059 2.23663267999919e-06
1.5975975975976 2.4496378514485e-06
1.6046046046046 2.68308920674879e-06
1.61161161161161 2.93895340792896e-06
1.61861861861862 3.21938556667305e-06
1.62562562562563 3.5267471195109e-06
1.63263263263263 3.86362536904096e-06
1.63963963963964 4.23285484235156e-06
1.64664664664665 4.6375406309905e-06
1.65365365365365 5.08108389110006e-06
1.66066066066066 5.56720969776714e-06
1.66766766766767 6.09999746432172e-06
1.67467467467467 6.68391415534434e-06
1.68168168168168 7.32385054160938e-06
1.68868868868869 8.0251607662026e-06
1.6956956956957 8.79370551371258e-06
1.7027027027027 9.63589909882629e-06
1.70970970970971 1.05587608169764e-05
1.71671671671672 1.15699709280215e-05
1.72372372372372 1.26779316744262e-05
1.73073073073073 1.3891833768179e-05
1.73773773773774 1.5221728815901e-05
1.74474474474474 1.66786081894009e-05
1.75175175175175 1.82744888894848e-05
1.75875875875876 2.0022506994302e-05
1.76576576576577 2.19370193300697e-05
1.77277277277277 2.4033714051847e-05
1.77977977977978 2.63297308753104e-05
1.78678678678679 2.88437917573961e-05
1.79379379379379 3.15963428844317e-05
1.8008008008008 3.46097088911473e-05
1.80780780780781 3.79082603029602e-05
1.81481481481481 4.15185952673513e-05
1.82182182182182 4.54697367181964e-05
1.82882882882883 4.97933461997873e-05
1.83583583583584 5.45239556651588e-05
1.84284284284284 5.96992186564366e-05
1.84984984984985 6.53601823733978e-05
1.85685685685686 7.15515822404911e-05
1.86386386386386 7.83221606923276e-05
1.87087087087087 8.57250120133101e-05
1.87787787787788 9.38179551887051e-05
1.88488488488488 0.000102663936852213
1.89189189189189 0.00011233146654904
1.8988988988989 0.000122895086673603
1.90590590590591 0.000134435879587458
1.91291291291291 0.000147042014575594
1.91991991991992 0.000160809337458038
1.92692692692693 0.000175842005838416
1.93393393393393 0.000192253173141699
1.94094094094094 0.000210165724769406
1.94794794794795 0.000229713069881876
1.95495495495495 0.000251039992503242
1.96196196196196 0.000274303565835058
1.96896896896897 0.0002996741338585
1.97597597597598 0.000327336364501847
1.98298298298298 0.000357490378848817
1.98998998998999 0.000390352961063204
1.996996996997 0.000426158853904939
2.004004004004 0.000465162144911008
2.01101101101101 0.000507637748509956
2.01801801801802 0.000553882989529386
2.02502502502503 0.000604219293740103
2.03203203203203 0.00065899399125604
2.03903903903904 0.000718582238773911
2.04604604604605 0.000783389066787603
2.05305305305305 0.0008538515580472
2.06006006006006 0.000930441163648137
2.06706706706707 0.00101366616322848
2.07407407407407 0.00110407427581886
2.08108108108108 0.00120225542792526
2.08808808808809 0.00130884468542624
2.0950950950951 0.0014245253558282
2.1021021021021 0.00155003226733976
2.10910910910911 0.00168615523109515
2.11611611611612 0.00183374269266957
2.12312312312312 0.00199370557878186
2.13013013013013 0.00216702134476543
2.13713713713714 0.00235473822799966
2.14414414414414 0.00255797971202534
2.15115115115115 0.00277794920551105
2.15815815815816 0.00301593493958575
2.16516516516517 0.00327331508629901
2.17217217217217 0.00355156310010536
2.17917917917918 0.00385225328328645
2.18618618618619 0.00417706657511591
2.19319319319319 0.00452779656332728
2.2002002002002 0.00490635571506042
2.20720720720721 0.00531478182292426
2.21421421421421 0.00575524466011998
2.22122122122122 0.00623005283670873
2.22822822822823 0.00674166084707476
2.23523523523524 0.00729267629642409
2.24224224224224 0.0078858672917625
2.24924924924925 0.00852416998020888
2.25625625625626 0.00921069621472175
2.26326326326326 0.00994874132433692
2.27027027027027 0.0107417919628396
2.27727727727728 0.0115935340064176
2.28428428428428 0.0125078604672688
2.29129129129129 0.0134888793863687
2.2982982982983 0.0145409216646446
2.30530530530531 0.0156685487876655
2.31231231231231 0.0168765603946431
2.31931931931932 0.0181700016380689
2.32632632632633 0.0195541702756995
2.33333333333333 0.0210346234318581
2.34034034034034 0.0226171839601836
2.34734734734735 0.0243079463350327
2.35435435435435 0.0261132819937759
2.36136136136136 0.0280398440472466
2.36836836836837 0.0300945712706382
2.37537537537538 0.0322846912822554
2.38238238238238 0.0346177228127352
2.38938938938939 0.0371014769627309
2.3963963963964 0.0397440573426455
2.4034034034034 0.042553858983864
2.41041041041041 0.045539565907137
2.41741741741742 0.0487101472303841
2.42442442442442 0.0520748516952628
2.43143143143143 0.0556432004895001
2.43843843843844 0.0594249782402489
2.44544544544545 0.0634302220527208
2.45245245245245 0.0676692084681399
2.45945945945946 0.0721524382157219
2.46646646646647 0.0768906186350468
2.47347347347347 0.081894643647891
2.48048048048048 0.0871755711624522
2.48748748748749 0.0927445977980073
2.49449449449449 0.09861303082446
2.5015015015015 0.104792257219083
2.50850850850851 0.111293709752067
2.51551551551552 0.118128830023369
2.52252252252252 0.125309028385857
2.52952952952953 0.132845640703898
2.53653653653654 0.140749881912466
2.54354354354354 0.149032796359479
2.55055055055055 0.157705204933489
2.55755755755756 0.166777649000118
2.56456456456456 0.176260331193538
2.57157157157157 0.186163053134103
2.57857857857858 0.196495150169602
2.58558558558559 0.207265423265672
2.59259259259259 0.218482068200492
2.5995995995996 0.230152602249845
2.60660660660661 0.24228378858093
2.61361361361361 0.254881558606637
2.62062062062062 0.267950932586282
2.62762762762763 0.281495938793786
2.63463463463463 0.29551953160964
2.64164164164164 0.310023508928583
2.64864864864865 0.325008429310346
2.65565565565566 0.340473529335732
2.66266266266266 0.356416641664469
2.66966966966967 0.372834114324154
2.67667667667668 0.389720731790954
2.68368368368368 0.407069638452043
2.69069069069069 0.424872265066575
2.6976976976977 0.443118258866043
2.7047047047047 0.46179541795542
2.71171171171171 0.480889630693376
2.71871871871872 0.500384820742453
2.72572572572573 0.520262898487952
2.73273273273273 0.540503719527098
2.73973973973974 0.561085050927288
2.74674674674675 0.581982545943496
2.75375375375375 0.603169727870019
2.76076076076076 0.62461798368009
2.76776776776777 0.646296568078489
2.77477477477477 0.668172618556729
2.78178178178178 0.690211181997522
2.78878878878879 0.712375253325154
2.7957957957958 0.73462582664072
2.8028028028028 0.756921959216372
2.80980980980981 0.779220848650536
2.81681681681682 0.801477923406988
2.82382382382382 0.823646946874898
2.83083083083083 0.845680134994849
2.83783783783784 0.867528287398012
2.84484484484484 0.889140931902604
2.85185185185185 0.910466482104142
2.85885885885886 0.931452407684802
2.86586586586587 0.952045416952928
2.87287287287287 0.972191651007755
2.87987987987988 0.9918368888074
2.88688688688689 1.01092676230145
2.89389389389389 1.02940698067419
2.9009009009009 1.04722356263171
2.90790790790791 1.06432307555724
2.91491491491491 1.08065288025558
2.92192192192192 1.09616137990966
2.92892892892893 1.11079827178348
2.93593593593594 1.12451480012432
2.94294294294294 1.13726400864753
2.94994994994995 1.14900099092785
2.95695695695696 1.159683136975
2.96396396396396 1.16927037423883
2.97097097097097 1.17772540127043
2.97797797797798 1.18501391226318
2.98498498498498 1.19110481071033
2.99199199199199 1.19597041044503
2.998998998999 1.19958662237503
3.00600600600601 1.20193312528708
3.01301301301301 1.20299351917612
3.02002002002002 1.20275545965072
3.02702702702703 1.20121077207916
3.03403403403403 1.19835554426858
3.04104104104104 1.19419019661295
3.04804804804805 1.188719528802
3.05505505505506 1.18195274235245
3.06206206206206 1.17390343840308
3.06906906906907 1.16458959040453
3.07607607607608 1.15403349153174
3.08308308308308 1.14226167685004
3.09009009009009 1.12930482047217
3.0970970970971 1.11519760815172
3.1041041041041 1.099978585966
3.11111111111111 1.08368998594591
3.11811811811812 1.06637752971002
3.12512512512513 1.04809021135221
3.13213213213213 1.0288800610149
3.13913913913914 1.00880189075104
3.14614614614615 0.987913024435126
3.15315315315315 0.966273013625656
3.16016016016016 0.94394334140563
3.16716716716717 0.920987116333736
3.17417417417417 0.897468758724292
3.18118118118118 0.873453681538422
3.18818818818819 0.849007968211413
3.1951951951952 0.824198049760813
3.2022022022022 0.799090383516657
3.20920920920921 0.773751135789166
3.21621621621622 0.74824587074035
3.22322322322322 0.722639247655138
3.23023023023023 0.69699472871544
3.23723723723724 0.671374299268161
3.24424424424424 0.645838202447069
3.25125125125125 0.620444689859847
3.25825825825826 0.595249789887908
3.26526526526527 0.570307094969059
3.27227227227227 0.545667569044491
3.27927927927928 0.521379376153781
3.28628628628629 0.497487730957154
3.29329329329329 0.474034771755548
3.3003003003003 0.451059456368466
3.30730730730731 0.428597481019716
3.31431431431431 0.406681222174272
3.32132132132132 0.385339701067902
3.32832832832833 0.364598570477301
3.33533533533534 0.344480123094113
3.34234234234234 0.325003320693408
3.34934934934935 0.306183843127743
3.35635635635636 0.288034156033091
3.36336336336336 0.270563596004293
3.37037037037037 0.253778471886027
3.37737737737738 0.237682180731549
3.38438438438438 0.22227533690609
3.39139139139139 0.207555912755061
3.3983983983984 0.193519389219207
3.40540540540541 0.180158914759213
3.41241241241241 0.16746547095063
3.41941941941942 0.155428043125634
3.42642642642643 0.144033794470118
3.43343343343343 0.133268242031929
3.44044044044044 0.123115433157464
3.44744744744745 0.113558120947852
3.45445445445445 0.104577937411235
3.46146146146146 0.0961555630825431
3.46846846846847 0.0882708919850536
3.47547547547548 0.0809031909172809
3.48248248248248 0.0740312521626509
3.48948948948949 0.0676335388364478
3.4964964964965 0.0616883222029302
3.5035035035035 0.0561738104139171
3.51051051051051 0.0510682682370219
3.51751751751752 0.0463501274557195
3.52452452452452 0.0419980877334276
3.53153153153153 0.0379912078385633
3.53853853853854 0.0343089872262548
3.54554554554555 0.0309314380641756
3.55255255255255 0.0278391478741704
3.55955955955956 0.025013333037489
3.56656656656657 0.022435883479115
3.57357357357357 0.0200893989056951
3.58058058058058 0.0179572170218412
3.58758758758759 0.0160234341911225
3.59459459459459 0.0142729190410763
3.6016016016016 0.0126913195362927
3.60860860860861 0.0112650640604388
3.61561561561562 0.00998135705743988
3.62262262262262 0.00882816978441992
3.62962962962963 0.00779422672502275
3.63663663663664 0.00686898820196689
3.64364364364364 0.00604262971280377
3.65065065065065 0.00530601849348344
3.65765765765766 0.00465068779116116
3.66466466466466 0.00406880930135088
3.67167167167167 0.0035531641956919
3.67867867867868 0.00309711313585112
3.68568568568569 0.00269456563702941
3.69269269269269 0.00233994911170862
3.6996996996997 0.00202817789117889
3.70670670670671 0.0017546224894712
3.71371371371371 0.00151507934199528
3.72072072072072 0.00130574121980437
3.72772772772773 0.00112316849027377
3.73473473473473 0.000964261366347334
3.74174174174174 0.000826233259572986
3.74874874874875 0.000706585327072607
3.75575575575576 0.000603082279483919
3.76276276276276 0.000513729495839542
3.76976976976977 0.000436751472344836
3.77677677677678 0.000370571615077135
3.78378378378378 0.000313793371722477
3.79079079079079 0.000265182684533598
3.7977977977978 0.000223651735653789
3.8048048048048 0.00018824394670792
3.81181181181181 0.00015812018700155
3.81881881881882 0.000132546138669286
3.82582582582583 0.000110880762545024
3.83283283283283 9.2565805255053e-05
3.83983983983984 7.71162859258044e-05
3.84684684684685 6.41118998170169e-05
3.85385385385385 5.31892760075113e-05
3.86086086086086 4.40350268488244e-05
3.86786786786787 3.63795281418877e-05
3.87487487487487 2.99913707715682e-05
3.88188188188188 2.46724267491675e-05
3.88888888888889 2.02534751685539e-05
3.8958958958959 1.65903363913157e-05
3.9029029029029 1.35604657630183e-05
3.90990990990991 1.10599612583582e-05
3.91691691691692 9.00094259859185e-06
3.92392392392392 7.30926252936051e-06
3.93093093093093 5.92251404832033e-06
3.93793793793794 4.78830039462301e-06
3.94494494494494 3.86273752798597e-06
3.95195195195195 3.1091616118245e-06
3.95895895895896 2.49701665625375e-06
3.96596596596597 2.00089996127615e-06
3.97297297297297 1.59974532103018e-06
3.97997997997998 1.27612610321626e-06
3.98698698698699 1.01566230351714e-06
3.99399399399399 8.0651749538445e-07
4.001001001001 6.38973255495118e-07
4.00800800800801 5.05070150682061e-07
4.01501501501502 3.98305730677987e-07
4.02202202202202 3.13381190960091e-07
4.02902902902903 2.45989460333958e-07
4.03603603603604 1.92638437974351e-07
4.04304304304304 1.50503963895811e-07
4.05005005005005 1.17307864636414e-07
4.05705705705706 9.12170814669994e-08
4.06406406406406 7.07604705179502e-08
4.07107107107107 5.47603712551081e-08
4.07807807807808 4.22764796614872e-08
4.08508508508509 3.25599426899805e-08
4.09209209209209 2.50159178913494e-08
4.0990990990991 1.91731228793594e-08
4.10610610610611 1.46591392023537e-08
4.11311311311311 1.11804394374431e-08
4.12012012012012 8.50627957789586e-09
4.12712712712713 6.45574522007948e-09
4.13413413413413 4.88736338360536e-09
4.14114114114114 3.69079529688953e-09
4.14814814814815 2.78021203394735e-09
4.15515515515516 2.0890270194942e-09
4.16216216216216 1.56571932397228e-09
4.16916916916917 1.17053124983372e-09
4.17617617617618 8.72864604908672e-10
4.18318318318318 6.49233675046751e-10
4.19019019019019 4.81660448535309e-10
4.1971971971972 3.56420131523828e-10
4.2042042042042 2.63063292755096e-10
4.21121121121121 1.93655817576459e-10
4.21821821821822 1.4218984876378e-10
4.22522522522523 1.0412855806998e-10
4.23223223223223 7.60553548781314e-11
4.23923923923924 5.54043513875449e-11
4.24624624624625 4.02538603392523e-11
4.25325325325325 2.91686425419244e-11
4.26026026026026 2.10797451289878e-11
4.26726726726727 1.51932390855426e-11
4.27427427427427 1.09211075698586e-11
4.28128128128128 7.82906147601838e-12
4.28828828828829 5.59725160418202e-12
4.2952952952953 3.99077697448795e-12
4.3023023023023 2.83761175869101e-12
4.30930930930931 2.0121333565278e-12
4.31631631631632 1.42286660444431e-12
4.32332332332332 1.00339195853096e-12
4.33033033033033 7.05620852841022e-13
4.33733733733734 4.9483670609481e-13
4.34434434434434 3.46048889025034e-13
4.35135135135135 2.41320044447383e-13
4.35835835835836 1.67812785310906e-13
4.36536536536537 1.16366433934809e-13
4.37237237237237 8.04630975135049e-14
4.37937937937938 5.54788454480483e-14
4.38638638638639 3.81430154412313e-14
4.39339339339339 2.61489866537682e-14
4.4004004004004 1.787484212249e-14
4.40740740740741 1.21835079475588e-14
4.41441441441441 8.28019449778049e-15
4.42142142142142 5.61102282103435e-15
4.42842842842843 3.79115981334644e-15
4.43543543543544 2.5540297565933e-15
4.44244244244244 1.71553211652269e-15
4.44944944944945 1.14891002909566e-15
4.45645645645646 7.67154216341355e-16
4.46346346346346 5.10721373578905e-16
4.47047047047047 3.38988759133075e-16
4.47747747747748 2.2432706068016e-16
4.48448448448448 1.48002254077235e-16
4.49149149149149 9.73510122629403e-17
4.4984984984985 6.38400571389623e-17
4.50550550550551 4.17370628723452e-17
4.51251251251251 2.72032931390748e-17
4.51951951951952 1.76761310753039e-17
4.52652652652653 1.14502303694438e-17
4.53353353353353 7.39430996821766e-18
4.54054054054054 4.76028140198522e-18
4.54754754754755 3.05502149446392e-18
4.55455455455455 1.9545091044939e-18
4.56156156156156 1.24651645753837e-18
4.56856856856857 7.92483679268219e-19
4.57557557557558 5.02238175289998e-19
4.58258258258258 3.17286272159379e-19
4.58958958958959 1.99806719289117e-19
4.5965965965966 1.25424162755419e-19
4.6036036036036 7.84801291654923e-20
4.61061061061061 4.89486410339177e-20
4.61761761761762 3.04311978030599e-20
4.62462462462462 1.88577542841756e-20
4.63163163163163 1.16479218367439e-20
4.63863863863864 7.17116138680148e-21
4.64564564564565 4.40056191250256e-21
4.65265265265265 2.69153092615693e-21
4.65965965965966 1.64080969789417e-21
4.66666666666667 9.96964397253982e-22
4.67367367367367 6.0375211676127e-22
4.68068068068068 3.64409964675908e-22
4.68768768768769 2.19214538704366e-22
4.69469469469469 1.3142892625476e-22
4.7017017017017 7.85326075955219e-23
4.70870870870871 4.67672116535134e-23
4.71571571571572 2.77562172946546e-23
4.72272272272272 1.64172857093378e-23
4.72972972972973 9.67742102379593e-24
4.73673673673674 5.68499433044656e-24
4.74374374374374 3.32818506686759e-24
4.75075075075075 1.94172103060794e-24
4.75775775775776 1.12891964940137e-24
4.76476476476476 6.54080119773909e-25
4.77177177177177 3.77646502168026e-25
4.77877877877878 2.17280852796118e-25
4.78578578578579 1.24575829272066e-25
4.79279279279279 7.11733346013073e-26
4.7997997997998 4.05197622617517e-26
4.80680680680681 2.29867384489767e-26
4.81381381381381 1.29940204648515e-26
4.82082082082082 7.3191440196675e-27
4.82782782782783 4.10792413221382e-27
4.83483483483483 2.29733708385646e-27
4.84184184184184 1.28015343211126e-27
4.84884884884885 7.10770046660458e-28
4.85585585585586 3.93206592757378e-28
4.86286286286286 2.16736386254036e-28
4.86986986986987 1.19030156222767e-28
4.87687687687688 6.5131500794203e-29
4.88388388388388 3.55082144178671e-29
4.89089089089089 1.92870142178905e-29
4.8978978978979 1.04374481528556e-29
4.9049049049049 5.62744893416022e-30
4.91191191191191 3.0228140008277e-30
4.91891891891892 1.61766519138972e-30
4.92592592592593 8.62457938050105e-31
4.93293293293293 4.58093344421594e-31
4.93993993993994 2.42399385678229e-31
4.94694694694695 1.27780685709118e-31
4.95395395395395 6.71042095628912e-32
4.96096096096096 3.51058783815507e-32
4.96796796796797 1.82957459211985e-32
4.97497497497497 9.4985050168982e-33
4.98198198198198 4.9123568316867e-33
4.98898898898899 2.53074691833414e-33
4.995995995996 1.2987522918768e-33
5.003003003003 6.63922472241769e-34
5.01001001001001 3.38077654152018e-34
5.01701701701702 1.71481879940143e-34
5.02402402402402 8.66397692724609e-35
5.03103103103103 4.36021817564579e-35
5.03803803803804 2.18567523554614e-35
5.04504504504505 1.09129987485558e-35
5.05205205205205 5.42722992930877e-36
5.05905905905906 2.68832982593135e-36
5.06606606606607 1.32633019447866e-36
5.07307307307307 6.51748583851501e-37
5.08008008008008 3.18979239074073e-37
5.08708708708709 1.55486669914034e-37
5.09409409409409 7.54860783567225e-38
5.1011011011011 3.6498754737236e-38
5.10810810810811 1.75760481044794e-38
5.11511511511512 8.42928872316206e-39
5.12212212212212 4.02607297369296e-39
5.12912912912913 1.91508416921468e-39
5.13613613613614 9.07202189618098e-40
5.14314314314314 4.27981300012006e-40
5.15015015015015 2.01068691169324e-40
5.15715715715716 9.40713826917322e-41
5.16416416416416 4.38286891005402e-41
5.17117117117117 2.03348869759267e-41
5.17817817817818 9.39510883272883e-42
5.18518518518519 4.32248081190899e-42
5.19219219219219 1.98029534682557e-42
5.1991991991992 9.03414203990124e-43
5.20620620620621 4.10391473809152e-43
5.21321321321321 1.85634467668191e-43
5.22022022022022 8.36107607427039e-44
5.22722722722723 3.74975932203394e-44
5.23423423423423 1.67446723994094e-44
5.24124124124124 7.44519942732949e-45
5.24824824824825 3.29607284414117e-45
5.25525525525526 1.45288892376933e-45
5.26226226226226 6.37642892122117e-46
5.26926926926927 2.78629102568429e-46
5.27627627627628 1.21219813056973e-46
5.28328328328328 5.25065222678544e-47
5.29029029029029 2.26433005361255e-47
5.2972972972973 9.72181505566029e-48
5.3043043043043 4.15556838550937e-48
5.31131131131131 1.76841123922441e-48
5.31831831831832 7.49204100174869e-49
5.32532532532533 3.15991467126366e-49
5.33233233233233 1.32679300410069e-49
5.33933933933934 5.54597449154073e-50
5.34634634634635 2.30777626103215e-50
5.35335335335335 9.55971464891503e-51
5.36036036036036 3.94208329689727e-51
5.36736736736737 1.61819384143357e-51
5.37437437437437 6.61231299034118e-52
5.38138138138138 2.68960557573451e-52
5.38838838838839 1.0890061751726e-52
5.3953953953954 4.38907345856429e-53
5.4024024024024 1.76080117512445e-53
5.40940940940941 7.03132133528299e-54
5.41641641641642 2.79477542337923e-54
5.42342342342342 1.10569261052341e-54
5.43043043043043 4.35405180667718e-55
5.43743743743744 1.70654849605115e-55
5.44444444444444 6.65738525954435e-56
5.45145145145145 2.58489500865024e-56
5.45845845845846 9.98919357464985e-57
5.46546546546547 3.84202677689569e-57
5.47247247247247 1.47070953679182e-57
5.47947947947948 5.60304501331443e-58
5.48648648648649 2.12444800791807e-58
5.49349349349349 8.01654063901174e-59
5.5005005005005 3.01051560032153e-59
5.50750750750751 1.12512777509765e-59
5.51451451451451 4.18469654938122e-60
5.52152152152152 1.54889269063995e-60
5.52852852852853 5.70516211817002e-61
5.53553553553554 2.09121173711555e-61
5.54254254254254 7.62790779341457e-62
5.54954954954955 2.76875363389132e-62
5.55655655655656 1.00006604058353e-62
5.56356356356356 3.59445095575196e-63
5.57057057057057 1.28555298331108e-63
5.57757757757758 4.57504055091564e-64
5.58458458458458 1.62009868465773e-64
5.59159159159159 5.70852021401637e-65
5.5985985985986 2.00140582547619e-65
5.60560560560561 6.98184657578338e-66
5.61261261261261 2.42338794409533e-66
5.61961961961962 8.36925986800152e-67
5.62662662662663 2.87578617281618e-67
5.63363363363363 9.83162963906004e-68
5.64064064064064 3.34416544356808e-68
5.64764764764765 1.13171549668815e-68
5.65465465465465 3.81037714737341e-69
5.66166166166166 1.27636174908013e-69
5.66866866866867 4.2535214524011e-70
5.67567567567568 1.41021851463576e-70
5.68268268268268 4.65137157300092e-71
5.68968968968969 1.52625249233374e-71
5.6966966966967 4.98214487621792e-72
5.7037037037037 1.61787442502911e-72
5.71071071071071 5.22643590122703e-73
5.71771771771772 1.67954896671824e-73
5.72472472472472 5.36907893956822e-74
5.73173173173173 1.70734321489126e-74
5.73873873873874 5.40069486374724e-75
5.74574574574575 1.69933907556975e-75
5.75275275275275 5.31870456372621e-76
5.75975975975976 1.65584975323553e-76
5.76676676676677 5.12765779654612e-77
5.77377377377377 1.57940674437083e-77
5.78078078078078 4.83882130623606e-78
5.78778778778779 1.47451640531269e-78
5.79479479479479 4.46907703662145e-79
5.8018018018018 1.34721854420751e-79
5.80880880880881 4.03928043939547e-80
5.81581581581582 1.20450736589583e-80
5.82282282282282 3.57230196324707e-81
5.82982982982983 1.05369241560766e-81
5.83683683683684 3.09100899808406e-82
5.84384384384384 9.01781111290381e-83
5.85085085085085 2.61643631184526e-83
5.85785785785786 7.5495502628623e-84
5.86486486486486 2.16634478095424e-84
5.87187187187187 6.18191960512898e-85
5.87887887887888 1.75429286214452e-85
5.88588588588589 4.95059602357474e-86
5.89289289289289 1.38925894995365e-86
5.8998998998999 3.87679562010525e-87
5.90690690690691 1.07577204754334e-87
5.91391391391391 2.96837593700629e-88
5.92092092092092 8.14446365917702e-89
5.92792792792793 2.22200306503355e-89
5.93493493493493 6.02780260886552e-90
5.94194194194194 1.62592015948048e-90
5.94894894894895 4.36072648819084e-91
5.95595595595596 1.16287095645548e-91
5.96296296296296 3.08326491990275e-92
5.96996996996997 8.12812533968235e-93
5.97697697697698 2.13041277493852e-93
5.98398398398398 5.55168113393163e-94
5.99099099099099 1.43835546908262e-94
5.997997997998 3.70495095132815e-95
6.00500500500501 9.48782724383928e-96
6.01201201201201 2.41553141900199e-96
6.01901901901902 6.11383575847935e-97
6.02602602602603 1.5383796606128e-97
6.03303303303303 3.84818106434115e-98
6.04004004004004 9.56936653106927e-99
6.04704704704705 2.36559345844175e-99
6.05405405405405 5.81326018876654e-100
6.06106106106106 1.42008923276056e-100
6.06806806806807 3.44842841334223e-101
6.07507507507508 8.32395990222258e-102
6.08208208208208 1.9972636520122e-102
6.08908908908909 4.76355225639084e-103
6.0960960960961 1.12930185216654e-103
6.1031031031031 2.66113045613612e-104
6.11011011011011 6.232937160198e-105
6.11711711711712 1.45105281975402e-105
6.12412412412412 3.35761587180779e-106
6.13113113113113 7.72199522039086e-107
6.13813813813814 1.76511168049148e-107
6.14514514514515 4.01007404883353e-108
6.15215215215215 9.05448040058359e-109
6.15915915915916 2.03188440901115e-109
6.16616616616617 4.53160624200805e-110
6.17317317317317 1.00442244732823e-110
6.18018018018018 2.21250923971391e-111
6.18718718718719 4.84341377043611e-112
6.19419419419419 1.05368111557897e-112
6.2012012012012 2.27798734812981e-113
6.20820820820821 4.89408197744127e-114
6.21521521521522 1.04487014168817e-114
6.22222222222222 2.21675585612115e-115
6.22922922922923 4.67338098987251e-116
6.23623623623624 9.79029081241415e-117
6.24324324324324 2.03800091628274e-117
6.25025025025025 4.21551679729715e-118
6.25725725725726 8.66419506186929e-119
6.26426426426426 1.76941555118001e-119
6.27127127127127 3.59045052187424e-120
6.27827827827828 7.23900370775105e-121
6.28528528528529 1.45014907277945e-121
6.29229229229229 2.88631509294179e-122
6.2992992992993 5.7077548062183e-123
6.30630630630631 1.12142589920051e-123
6.31331331331331 2.18903538371489e-124
6.32032032032032 4.24526808702405e-125
6.32732732732733 8.17938792130983e-126
6.33433433433433 1.56564405928191e-126
6.34134134134134 2.97724789956983e-127
6.34834834834835 5.62444764255732e-128
6.35535535535536 1.05555496398244e-128
6.36236236236236 1.96793653273846e-129
6.36936936936937 3.64471643923791e-130
6.37637637637638 6.7055125288021e-131
6.38338338338338 1.22548762895658e-131
6.39039039039039 2.22478343975142e-132
6.3973973973974 4.01200572210172e-133
6.4044044044044 7.18659971898332e-134
6.41141141141141 1.27869390620979e-134
6.41841841841842 2.25987318905538e-135
6.42542542542543 3.96706191884845e-136
6.43243243243243 6.91694649442753e-137
6.43943943943944 1.19788042033337e-137
6.44644644644645 2.0604363684951e-138
6.45345345345345 3.52001657284022e-139
6.46046046046046 5.97259453626441e-140
6.46746746746747 1.00648483401257e-140
6.47447447447447 1.68449747129117e-141
6.48148148148148 2.79991893161088e-142
6.48848848848849 4.62195325198622e-143
6.4954954954955 7.57711123269597e-144
6.5025025025025 1.23359561506037e-144
6.50950950950951 1.99446316944089e-145
6.51651651651652 3.20225768570053e-146
6.52352352352352 5.10571511909685e-147
6.53053053053053 8.08388106157074e-148
6.53753753753754 1.27098160321046e-148
6.54454454454454 1.98430121828813e-149
6.55155155155155 3.07622348512844e-150
6.55855855855856 4.73546983552837e-151
6.56556556556557 7.23829238026002e-152
6.57257257257257 1.09857564615676e-152
6.57957957957958 1.65553186670696e-153
6.58658658658659 2.47714701166211e-154
6.59359359359359 3.68015064485042e-155
6.6006006006006 5.42840075020993e-156
6.60760760760761 7.94993542996147e-157
6.61461461461461 1.15593547345958e-157
6.62162162162162 1.66868653624121e-158
6.62862862862863 2.39155291047745e-159
6.63563563563564 3.40284494859572e-160
6.64264264264264 4.80677872140788e-161
6.64964964964965 6.74075837520464e-162
6.65665665665666 9.38423559150538e-163
6.66366366366366 1.29693258089109e-163
6.67067067067067 1.77933241739859e-164
6.67767767767768 2.42332020264619e-165
6.68468468468468 3.27620717431888e-166
6.69169169169169 4.39674792279522e-167
6.6986986986987 5.85712158290848e-168
6.70570570570571 7.74501337617299e-169
6.71271271271271 1.01657203106595e-169
6.71971971971972 1.32441770152863e-170
6.72672672672673 1.71267677246065e-171
6.73373373373373 2.19827600060422e-172
6.74074074074074 2.80051671987408e-173
6.74774774774775 3.54108225531084e-174
6.75475475475475 4.44394320501143e-175
6.76176176176176 5.53513684839604e-176
6.76876876876877 6.84239803172795e-177
6.77577577577578 8.39462184951202e-178
6.78278278278278 1.02211435582052e-178
6.78978978978979 1.23508285887931e-179
6.7967967967968 1.48109752709421e-180
6.8038038038038 1.7626044749656e-181
6.81081081081081 2.08162461421996e-182
6.81781781781782 2.43960195833206e-183
6.82482482482482 2.83724745405552e-184
6.83183183183183 3.27438545475264e-185
6.83883883883884 3.74981110611785e-186
6.84584584584585 4.26116772064649e-187
6.85285285285285 4.80485354949691e-188
6.85985985985986 5.37596711428078e-189
6.86686686686687 5.96829936280083e-190
6.87387387387387 6.57437933119619e-191
6.88088088088088 7.18557775190027e-192
6.88788788788789 7.79227022194734e-193
6.89489489489489 8.38405827804309e-194
6.9019019019019 8.95004320485827e-195
6.90890890890891 9.47914386582162e-196
6.91591591591592 9.9604465509385e-197
6.92292292292292 1.03835720487239e-197
6.92992992992993 1.0739043115935e-198
6.93693693693694 1.10186344430984e-199
6.94394394394394 1.12156872371736e-200
6.95095095095095 1.13253717247673e-201
6.95795795795796 1.13448831902866e-202
6.96496496496496 1.12735604805436e-203
6.97197197197197 1.11129200227069e-204
6.97897897897898 1.08666030384426e-205
6.98598598598599 1.05402384683254e-206
6.99299299299299 1.01412288026066e-207
7 9.67847021284813e-209

